Antineutrino Energy Spectrum Unfolding Based on the Daya Bay Measurement and Its Applications

The prediction of reactor antineutrino spectra will play a crucial role as reactor experiments enter the precision era. The positron energy spectrum of 3.5 million antineutrino inverse beta decay reactions observed by the Daya Bay experiment, in combination with the fission rates of fissile isotopes in the reactor, is used to extract the positron energy spectra resulting from the fission of specific isotopes. This information can be used to produce a precise, data-based prediction of the antineutrino energy spectrum in other reactor antineutrino experiments with different fission fractions than Daya Bay. The positron energy spectra are unfolded to obtain the antineutrino energy spectra by removing the contribution from detector response with the Wiener-SVD unfolding method. Consistent results are obtained with other unfolding methods. A technique to construct a data-based prediction of the reactor antineutrino energy spectrum is proposed and investigated. Given the reactor fission fractions, the technique can predict the energy spectrum to a 2% precision. In addition, we illustrate how to perform a rigorous comparison between the unfolded antineutrino spectrum and a theoretical model prediction that avoids the input model bias of the unfolding method.

==> Antineutrino Energy Spectrum Unfolding Based on the Daya Bay Measurement and Its Application/anc/CovMatrix_UnfoldAntineutrinoSpectra.txt <==
# Covariance matrix (Cov^{unfold}) of the isotopic (U235 and Pu combo) and total unfolded antineutrino spectra of IBD reaction based on Wiener-SVD method. 
# The covariance matrix is from toy Monte Carlo tests, and the bias from the input model in the unfolding method has been included. 
# The first, middle, and last 25 bins represent U235, Pu combo, and total spectra respectively. 
# A reminder that the content in the antineutrino energy spectrum has been divided by the bin width. 
3.76649e-89	-1.61386e-89	-1.02929e-89	-1.11528e-90	3.73496e-90	-3.78797e-90	-1.79276e-90	5.95325e-90	-3.16672e-90	-5.34601e-90	-6.01548e-90	2.00626e-90	-3.95225e-90	-7.36454e-90	3.27901e-90	1.74598e-90	-4.17407e-90	-2.07501e-90	-2.31714e-91	-1.83832e-90	-2.81727e-91	1.06262e-90	-5.5318e-90	1.72856e-90	-2.15931e-91	2.64735e-89	-3.20682e-89	-1.36958e-89	-5.22051e-90	-9.90077e-90	1.12115e-90	-2.16817e-90	-6.53998e-90	1.83015e-90	-1.72721e-89	-1.74172e-89	-9.75751e-90	-7.88774e-90	-9.76564e-90	9.46844e-91	-1.0333e-89	-9.27239e-90	-2.71006e-91	-4.03753e-90	-5.25087e-90	2.46262e-91	-1.36353e-90	-7.55198e-90	4.26826e-90	-5.02429e-91	9.7103e-90	-3.54854e-93	-1.37186e-90	7.26765e-91	-1.77235e-90	-2.93968e-90	-5.62239e-90	-5.92274e-90	-6.06694e-90	-7.66128e-90	-4.83143e-90	-5.25553e-90	-6.39598e-90	-4.86301e-90	-1.65396e-90	-4.11596e-90	-2.42795e-90	-1.34488e-90	-4.13598e-90	-5.58726e-91	-7.89096e-91	-1.68263e-90	2.83584e-90	-7.9855e-90	4.15491e-91	
-1.61386e-89	2.30367e-89	1.37509e-89	3.95427e-90	6.07188e-91	8.01866e-90	7.20427e-90	3.54083e-91	7.95979e-90	9.69371e-90	9.51188e-90	2.20473e-90	7.0811e-90	9.55563e-90	-1.05959e-91	6.54868e-91	5.15377e-90	3.38266e-90	1.65059e-90	2.56038e-90	1.19543e-90	9.73207e-93	5.35002e-90	-1.15612e-90	2.22624e-91	-3.08292e-89	2.32603e-89	1.38506e-89	1.01673e-89	1.4283e-89	4.85537e-90	7.23991e-90	1.01868e-89	2.96382e-90	1.92042e-89	1.94996e-89	1.27086e-89	1.10928e-89	1.29292e-89	3.41874e-90	1.17471e-89	1.03622e-89	2.96114e-90	5.5992e-90	6.0471e-90	1.02666e-90	1.778e-90	6.74057e-90	-3.08692e-90	5.92157e-91	-6.42669e-90	2.30095e-90	3.53971e-90	1.79014e-90	3.40001e-90	4.26899e-90	6.8139e-90	6.19756e-90	7.1342e-90	7.86526e-90	5.83273e-90	5.61583e-90	6.76475e-90	5.55287e-90	2.53055e-90	4.43887e-90	2.98494e-90	1.68237e-90	4.15824e-90	1.02393e-90	9.89683e-91	1.59293e-90	-2.08659e-90	6.71128e-90	-3.27616e-91	
-1.02929e-89	1.37509e-89	1.58572e-89	9.79532e-90	4.6857e-90	7.06742e-90	8.16928e-90	5.93206e-90	9.16786e-90	8.73466e-90	8.44497e-90	5.2016e-90	7.54694e-90	8.34959e-90	3.13784e-90	3.44888e-90	5.08903e-90	2.9157e-90	1.96994e-90	3.27221e-90	2.45951e-90	6.87289e-91	2.74372e-90	-7.68617e-92	2.46685e-91	-1.25532e-89	1.28881e-89	5.11478e-90	4.64942e-90	9.93e-90	7.25325e-90	8.80486e-90	9.87835e-90	6.00543e-90	1.50987e-89	1.59193e-89	1.22484e-89	1.06158e-89	1.02045e-89	3.78295e-90	7.75822e-90	7.5329e-90	4.12325e-90	5.28987e-90	4.28516e-90	1.97019e-91	1.09279e-90	4.78516e-90	-3.08068e-91	3.0641e-91	-2.95183e-90	2.0416e-90	2.90224e-90	2.31431e-90	3.24856e-90	3.77649e-90	5.27916e-90	4.75108e-90	5.17663e-90	5.71514e-90	4.42336e-90	4.071e-90	4.5863e-90	4.10618e-90	2.2072e-90	3.06142e-90	2.36734e-90	1.4288e-90	2.58363e-90	8.98824e-91	9.56327e-91	9.66006e-91	-8.93292e-91	3.60095e-90	-1.54783e-91	
-1.11528e-90	3.95427e-90	9.79532e-90	1.56893e-89	1.24297e-89	9.45368e-90	8.69894e-90	8.97418e-90	9.98719e-90	9.66357e-90	8.11784e-90	6.83043e-90	7.7819e-90	7.6528e-90	5.60726e-90	5.25141e-90	4.61219e-90	2.65147e-90	3.24478e-90	4.03358e-90	2.40021e-90	6.58575e-91	1.17557e-90	1.40198e-90	1.57703e-91	1.0195e-90	5.26298e-90	2.13904e-90	1.11515e-90	4.795e-90	7.46367e-90	9.19187e-90	9.99565e-90	9.84536e-90	1.21076e-89	1.22296e-89	1.0425e-89	8.84248e-90	7.46428e-90	4.95473e-90	5.05038e-90	4.96096e-90	4.01567e-90	3.50351e-90	2.58015e-90	1.09339e-90	1.04407e-90	1.87649e-90	1.06396e-90	1.55361e-91	3.04681e-91	1.51382e-90	2.48266e-90	2.58478e-90	3.05846e-90	3.29709e-90	3.86992e-90	3.80467e-90	3.52618e-90	3.75617e-90	3.15658e-90	2.66619e-90	2.64987e-90	2.82637e-90	1.83775e-90	1.83585e-90	1.83889e-90	1.02331e-90	1.28404e-90	8.17077e-91	6.61186e-91	5.39004e-91	9.32293e-92	8.89297e-91	-4.59096e-93	
3.73496e-90	6.07188e-91	4.6857e-90	1.24297e-89	2.01209e-89	1.74404e-89	1.26822e-89	1.0866e-89	1.0542e-89	1.12163e-89	9.82276e-90	8.57173e-90	8.15776e-90	8.2156e-90	7.39128e-90	4.961e-90	3.75992e-90	4.38166e-90	4.76045e-90	3.21815e-90	1.98797e-90	1.67748e-90	7.91431e-91	1.60794e-90	1.10516e-91	7.88057e-90	1.95465e-90	3.37474e-90	3.13608e-90	2.8731e-90	6.68067e-90	9.74252e-90	1.16506e-89	1.35536e-89	1.19666e-89	1.10932e-89	1.02754e-89	8.82458e-90	7.13494e-90	7.4638e-90	5.8368e-90	4.63662e-90	3.4863e-90	2.31727e-90	2.58118e-90	2.56431e-90	1.27494e-90	3.48733e-91	1.69484e-90	1.22264e-91	1.83565e-90	1.27277e-90	2.34177e-90	3.1407e-90	3.34267e-90	3.44661e-90	3.81782e-90	3.92464e-90	3.57531e-90	3.37743e-90	3.06764e-90	2.61993e-90	2.22163e-90	2.58729e-90	2.04699e-90	1.66127e-90	1.8152e-90	1.16167e-90	8.05909e-91	9.47186e-91	5.68537e-91	4.36748e-91	6.85362e-91	-5.1885e-91	7.63185e-92	
-3.78797e-90	8.01866e-90	7.06742e-90	9.45368e-90	1.74404e-89	2.6276e-89	2.27677e-89	1.58986e-89	1.52008e-89	1.50429e-89	1.50702e-89	1.22122e-89	1.26142e-89	1.19368e-89	6.51394e-90	5.30875e-90	7.29399e-90	7.08339e-90	5.8524e-90	3.58896e-90	1.91768e-90	2.29839e-90	3.25326e-90	1.17487e-90	1.42556e-91	-4.5653e-90	1.20262e-89	1.14507e-89	1.06427e-89	1.05997e-89	7.90283e-90	1.10404e-89	1.50729e-89	1.51892e-89	1.98298e-89	1.88129e-89	1.56535e-89	1.39999e-89	1.33152e-89	1.02997e-89	1.15269e-89	8.67343e-90	4.18846e-90	4.42276e-90	5.49422e-90	4.05023e-90	2.47781e-90	2.6752e-90	8.53764e-92	3.14953e-91	-1.12739e-90	1.35638e-90	3.19551e-90	3.34971e-90	4.54876e-90	5.2097e-90	6.5748e-90	6.53102e-90	6.65816e-90	6.59356e-90	5.48475e-90	5.02787e-90	4.86397e-90	4.58523e-90	3.06191e-90	3.40215e-90	2.92146e-90	1.83477e-90	2.38692e-90	1.25291e-90	8.89911e-91	1.11784e-90	-2.00749e-91	2.12634e-90	-4.7832e-92	
-1.79276e-90	7.20427e-90	8.16928e-90	8.69894e-90	1.26822e-89	2.27677e-89	3.0877e-89	2.67095e-89	2.07254e-89	1.59347e-89	1.51029e-89	1.51938e-89	1.50524e-89	1.2211e-89	7.8243e-90	8.08999e-90	9.60269e-90	7.36596e-90	5.16481e-90	4.10037e-90	3.2208e-90	2.86744e-90	2.77684e-90	1.31972e-90	2.13462e-91	-2.48663e-90	9.90101e-90	1.16757e-89	1.38961e-89	1.49556e-89	1.1903e-89	1.17873e-89	1.39268e-89	1.5094e-89	1.9319e-89	1.89644e-89	1.66335e-89	1.51213e-89	1.40053e-89	1.1171e-89	1.10625e-89	8.74497e-90	5.87926e-90	5.65636e-90	5.31782e-90	3.32051e-90	2.14006e-90	2.55649e-90	1.28133e-90	3.35669e-91	-2.92785e-91	1.1668e-90	3.17413e-90	3.49312e-90	4.60651e-90	5.52965e-90	6.49795e-90	6.56607e-90	6.58474e-90	6.62482e-90	5.43438e-90	4.91506e-90	4.67852e-90	4.3431e-90	3.23305e-90	3.14832e-90	2.96198e-90	1.87119e-90	2.07595e-90	1.28916e-90	8.92429e-91	1.01608e-90	-6.14624e-92	1.62002e-90	-9.23024e-93	
5.95325e-90	3.54083e-91	5.93206e-90	8.97418e-90	1.0866e-89	1.58986e-89	2.67095e-89	3.4762e-89	2.71719e-89	1.79517e-89	1.34812e-89	1.44218e-89	1.27962e-89	1.05096e-89	1.03278e-89	9.86809e-90	8.53485e-90	5.7085e-90	4.63098e-90	4.11046e-90	4.00843e-90	3.33281e-90	1.08861e-91	2.12447e-90	2.32913e-91	9.6408e-90	-1.09082e-91	6.07323e-90	1.19695e-89	1.41492e-89	1.60055e-89	1.30804e-89	1.08945e-89	1.32787e-89	1.15953e-89	1.24502e-89	1.35792e-89	1.27786e-89	1.04137e-89	1.03761e-89	6.51156e-90	5.89728e-90	7.22177e-90	5.44532e-90	3.54565e-90	2.46823e-90	1.30801e-90	5.54053e-91	3.51298e-90	1.48573e-91	2.44319e-90	6.72024e-91	2.46511e-90	3.42617e-90	4.06549e-90	4.84844e-90	4.79361e-90	5.15136e-90	4.85036e-90	4.73421e-90	4.21366e-90	3.53602e-90	2.76256e-90	2.99531e-90	2.89027e-90	1.98409e-90	2.34678e-90	1.60412e-90	7.42849e-91	1.20273e-90	7.16005e-91	4.87697e-91	8.71758e-91	-1.01878e-90	1.37901e-91	
-3.16672e-90	7.95979e-90	9.16786e-90	9.98719e-90	1.0542e-89	1.52008e-89	2.07254e-89	2.71719e-89	3.3017e-89	2.80616e-89	1.94736e-89	1.23928e-89	1.2658e-89	1.41792e-89	1.04605e-89	8.52768e-90	8.07477e-90	6.01045e-90	5.84638e-90	5.58076e-90	3.87273e-90	2.52192e-90	2.37056e-90	1.25553e-90	3.05129e-91	-3.58158e-90	1.13944e-89	1.26802e-89	1.4944e-89	1.92347e-89	1.77842e-89	1.6668e-89	1.54887e-89	1.30142e-89	1.76427e-89	1.87123e-89	1.72767e-89	1.65447e-89	1.59543e-89	1.23527e-89	1.24138e-89	1.05255e-89	7.33578e-90	6.32194e-90	5.56576e-90	3.4368e-90	2.31686e-90	3.23679e-90	2.07404e-90	5.0014e-91	-8.89509e-91	9.82108e-91	3.36996e-90	3.42388e-90	5.03915e-90	6.14193e-90	7.20308e-90	7.59571e-90	7.5604e-90	7.95467e-90	6.43856e-90	5.88622e-90	5.60214e-90	5.30556e-90	3.68035e-90	3.91649e-90	3.48356e-90	2.13283e-90	2.52052e-90	1.57686e-90	1.1004e-90	1.15416e-90	-1.0097e-91	1.94028e-90	-1.84202e-92	
-5.34601e-90	9.69371e-90	8.73466e-90	9.66357e-90	1.12163e-89	1.50429e-89	1.59347e-89	1.79517e-89	2.80616e-89	3.31113e-89	2.55096e-89	1.34883e-89	1.23528e-89	1.42028e-89	9.58952e-90	7.25413e-90	7.09123e-90	5.76283e-90	6.56683e-90	5.95949e-90	3.30303e-90	2.28031e-90	3.05281e-90	7.90699e-91	3.00864e-91	-6.77263e-90	1.37958e-89	1.42113e-89	1.56778e-89	1.99646e-89	1.76561e-89	1.77632e-89	1.74006e-89	1.31547e-89	1.75011e-89	1.8392e-89	1.69489e-89	1.65214e-89	1.66864e-89	1.28277e-89	1.40897e-89	1.14109e-89	6.68693e-90	5.87512e-90	5.74871e-90	3.72285e-90	2.57772e-90	3.89999e-90	1.7063e-90	5.15922e-91	-2.11715e-90	1.05636e-90	3.55899e-90	3.33801e-90	5.12077e-90	6.30332e-90	7.60301e-90	8.11231e-90	8.02133e-90	8.65026e-90	6.91673e-90	6.37364e-90	6.53484e-90	5.73621e-90	3.86781e-90	4.39081e-90	3.80282e-90	2.263e-90	2.92712e-90	1.7461e-90	1.17094e-90	1.34596e-90	-3.16782e-91	2.58592e-90	-5.84709e-92	
-6.01548e-90	9.51188e-90	8.44497e-90	8.11784e-90	9.82276e-90	1.50702e-89	1.51029e-89	1.34812e-89	1.94736e-89	2.55096e-89	2.88681e-89	2.09241e-89	1.61893e-89	1.33641e-89	6.84197e-90	6.5344e-90	7.78409e-90	6.05221e-90	6.00325e-90	5.4681e-90	3.06909e-90	1.67846e-90	3.43605e-90	1.22741e-90	2.45747e-91	-1.04784e-89	1.49118e-89	1.44085e-89	1.52733e-89	1.96781e-89	1.72587e-89	1.8484e-89	1.92333e-89	1.50901e-89	1.97158e-89	1.86066e-89	1.51357e-89	1.4577e-89	1.59108e-89	1.2436e-89	1.46851e-89	1.1655e-89	6.12196e-90	5.81891e-90	6.10566e-90	3.9811e-90	3.01209e-90	4.26101e-90	3.81814e-91	3.51057e-91	-3.43452e-90	8.15808e-91	3.06904e-90	2.76247e-90	4.61038e-90	5.80662e-90	7.37155e-90	7.73673e-90	7.90742e-90	8.38725e-90	6.9227e-90	6.25904e-90	6.5352e-90	5.74912e-90	3.63783e-90	4.29446e-90	3.75576e-90	2.11249e-90	3.02768e-90	1.6382e-90	1.1169e-90	1.37514e-90	-5.12238e-91	3.04442e-90	-9.22503e-92	
2.00626e-90	2.20473e-90	5.2016e-90	6.83043e-90	8.57173e-90	1.22122e-89	1.51938e-89	1.44218e-89	1.23928e-89	1.34883e-89	2.09241e-89	2.63611e-89	2.06089e-89	1.09264e-89	5.76327e-90	5.97026e-90	7.18523e-90	5.80954e-90	4.61509e-90	4.04946e-90	3.1347e-90	1.97202e-90	1.53692e-90	1.79656e-90	1.16839e-91	6.86128e-91	4.7732e-90	8.2907e-90	1.12399e-89	1.42914e-89	1.61252e-89	1.67742e-89	1.71983e-89	1.72713e-89	1.54679e-89	1.2404e-89	9.26617e-90	8.55186e-90	9.9171e-90	1.06676e-89	9.47354e-90	7.18359e-90	5.23091e-90	4.20114e-90	3.84751e-90	3.43029e-90	2.49806e-90	1.55813e-90	1.17128e-90	1.25786e-91	-3.73555e-91	4.06763e-91	1.92385e-90	2.34739e-90	3.28115e-90	4.16889e-90	4.63131e-90	4.87388e-90	4.94582e-90	5.00007e-90	4.2596e-90	4.00439e-90	3.61746e-90	3.42858e-90	2.6004e-90	2.36574e-90	2.46783e-90	1.31469e-90	1.44315e-90	1.07287e-90	7.61185e-91	6.41499e-91	3.38793e-91	3.51449e-91	3.72845e-92	
-3.95225e-90	7.0811e-90	7.54694e-90	7.7819e-90	8.15776e-90	1.26142e-89	1.50524e-89	1.27962e-89	1.2658e-89	1.23528e-89	1.61893e-89	2.06089e-89	2.4045e-89	1.73883e-89	6.54907e-90	5.0734e-90	7.17224e-90	6.11186e-90	4.68101e-90	3.85766e-90	2.86255e-90	2.11993e-90	3.00124e-90	7.86479e-91	1.56551e-91	-6.95486e-90	1.17398e-89	1.15642e-89	1.24004e-89	1.62531e-89	1.5354e-89	1.66799e-89	1.83048e-89	1.66144e-89	1.94277e-89	1.66814e-89	1.13413e-89	8.72373e-90	9.5797e-90	8.16588e-90	1.0503e-89	9.07807e-90	5.77449e-90	5.56564e-90	4.95804e-90	2.66573e-90	2.06669e-90	2.99216e-90	7.65386e-91	3.38231e-91	-2.04033e-90	9.12388e-91	2.52008e-90	2.46451e-90	3.62423e-90	4.7326e-90	5.67308e-90	5.7744e-90	6.08743e-90	6.1687e-90	4.99585e-90	4.84947e-90	4.85725e-90	4.27616e-90	2.77859e-90	3.35821e-90	2.64903e-90	1.53167e-90	2.4891e-90	9.7982e-91	9.82304e-91	8.75465e-91	-2.05997e-91	2.1226e-90	-6.16564e-92	
-7.36454e-90	9.55563e-90	8.34959e-90	7.6528e-90	8.2156e-90	1.19368e-89	1.2211e-89	1.05096e-89	1.41792e-89	1.42028e-89	1.33641e-89	1.09264e-89	1.73883e-89	2.13608e-89	1.25471e-89	6.29941e-90	5.51488e-90	4.63061e-90	4.63818e-90	4.01519e-90	2.3869e-90	1.86243e-90	3.25789e-90	3.55446e-91	2.42489e-91	-9.73639e-90	1.43582e-89	1.21675e-89	1.24688e-89	1.65155e-89	1.41509e-89	1.55845e-89	1.72076e-89	1.4237e-89	1.98644e-89	1.83167e-89	1.31236e-89	9.74869e-90	8.44144e-90	4.47784e-90	9.20665e-90	9.54621e-90	6.15256e-90	6.24681e-90	5.4299e-90	2.04245e-90	1.57724e-90	3.7797e-90	5.72493e-91	3.66067e-91	-2.61892e-90	1.36619e-90	2.91401e-90	2.50656e-90	3.99379e-90	4.85401e-90	6.05444e-90	6.22282e-90	6.45522e-90	6.73333e-90	5.47656e-90	5.1288e-90	5.3054e-90	4.91511e-90	2.85222e-90	3.8815e-90	2.79262e-90	1.66867e-90	2.91613e-90	1.05948e-90	1.12289e-90	9.48704e-91	-4.20903e-91	2.90472e-90	-1.02546e-91	
3.27901e-90	-1.05959e-91	3.13784e-90	5.60726e-90	7.39128e-90	6.51394e-90	7.8243e-90	1.03278e-89	1.04605e-89	9.58952e-90	6.84197e-90	5.76327e-90	6.54907e-90	1.25471e-89	1.71087e-89	1.12933e-89	3.75948e-90	1.4094e-90	2.49852e-90	3.02744e-90	2.40988e-90	1.36775e-90	-1.98874e-91	1.43093e-90	1.87271e-91	7.2253e-90	-8.3074e-91	2.57776e-90	6.55808e-90	8.99132e-90	1.19001e-89	1.14665e-89	1.03607e-89	1.12408e-89	8.92981e-90	8.35069e-90	7.83153e-90	5.809e-90	2.31072e-90	1.16804e-90	4.51447e-91	3.04235e-90	5.34616e-90	4.06065e-90	2.19359e-90	1.06155e-90	7.46661e-91	5.85015e-91	2.09506e-90	1.32636e-92	1.45465e-90	8.38043e-91	1.58487e-90	2.03847e-90	2.5465e-90	2.51886e-90	2.36215e-90	2.9062e-90	2.43792e-90	2.47822e-90	2.39992e-90	2.03327e-90	1.6646e-90	2.06067e-90	1.69106e-90	1.47231e-90	1.38019e-90	9.52412e-91	5.79812e-91	6.59217e-91	6.79964e-91	5.48065e-92	7.32768e-91	-8.36362e-91	8.68573e-92	
1.74598e-90	6.54868e-91	3.44888e-90	5.25141e-90	4.961e-90	5.30875e-90	8.08999e-90	9.86809e-90	8.52768e-90	7.25413e-90	6.5344e-90	5.97026e-90	5.0734e-90	6.29941e-90	1.12933e-89	1.42477e-89	9.28851e-90	1.88179e-90	8.28264e-91	2.76143e-90	2.53877e-90	7.97457e-91	-4.59818e-92	1.47446e-90	1.35069e-91	3.95441e-90	1.28604e-90	3.0546e-90	5.78762e-90	8.40441e-90	9.90215e-90	9.2099e-90	8.20426e-90	8.98614e-90	9.133e-90	9.35735e-90	8.81308e-90	7.30203e-90	4.63762e-90	1.93081e-90	7.02414e-92	1.63805e-90	4.02982e-90	3.82931e-90	2.45624e-90	1.46367e-90	1.40785e-90	1.2458e-90	1.04517e-90	-1.12684e-92	1.35497e-91	6.60788e-91	1.45183e-90	1.64012e-90	2.19024e-90	2.23978e-90	2.41323e-90	2.8204e-90	2.40236e-90	2.62966e-90	2.4261e-90	1.96758e-90	1.87488e-90	1.89005e-90	1.60931e-90	1.40722e-90	1.43016e-90	9.84574e-91	6.96935e-91	5.83411e-91	6.35713e-91	2.08953e-91	3.84433e-91	-1.51563e-91	5.10338e-92	
-4.17407e-90	5.15377e-90	5.08903e-90	4.61219e-90	3.75992e-90	7.29399e-90	9.60269e-90	8.53485e-90	8.07477e-90	7.09123e-90	7.78409e-90	7.18523e-90	7.17224e-90	5.51488e-90	3.75948e-90	9.28851e-90	1.31579e-89	7.08686e-90	1.77367e-90	1.87832e-90	1.40509e-90	8.91486e-91	1.93e-90	3.90062e-91	1.20984e-91	-5.47276e-90	8.45984e-90	7.00733e-90	7.42738e-90	9.87657e-90	7.74704e-90	7.97241e-90	8.62837e-90	7.82064e-90	1.25076e-89	1.26747e-89	1.05883e-89	9.36491e-90	8.57389e-90	4.31943e-90	3.60777e-90	1.92371e-90	1.05597e-90	3.02965e-90	3.77216e-90	2.46268e-90	1.9364e-90	2.45742e-90	-3.18092e-91	1.94713e-91	-2.22742e-90	6.51924e-91	1.72891e-90	1.35636e-90	2.40146e-90	2.91244e-90	3.86888e-90	3.8899e-90	4.04575e-90	4.24747e-90	3.4651e-90	3.22735e-90	3.16786e-90	2.87867e-90	1.80625e-90	2.22222e-90	1.93366e-90	1.24148e-90	1.69285e-90	6.23984e-91	6.99134e-91	6.65568e-91	-3.08879e-91	1.7408e-90	-4.66517e-92	
-2.07501e-90	3.38266e-90	2.9157e-90	2.65147e-90	4.38166e-90	7.08339e-90	7.36596e-90	5.7085e-90	6.01045e-90	5.76283e-90	6.05221e-90	5.80954e-90	6.11186e-90	4.63061e-90	1.4094e-90	1.88179e-90	7.08686e-90	1.02141e-89	5.75973e-90	6.26678e-91	-3.76782e-91	8.23907e-91	1.74699e-90	1.42523e-91	9.82436e-92	-2.88558e-90	5.46937e-90	6.12237e-90	6.48046e-90	6.84837e-90	5.04445e-90	5.74563e-90	7.09138e-90	6.89892e-90	8.56857e-90	7.86219e-90	6.72896e-90	6.79986e-90	7.4457e-90	5.98963e-90	4.54358e-90	6.60081e-91	-2.42825e-90	-5.98647e-91	2.30037e-90	2.74922e-90	1.63371e-90	1.12164e-90	-1.6984e-91	2.20323e-91	-9.99725e-91	4.05844e-91	1.13749e-90	1.10752e-90	1.72008e-90	2.16141e-90	2.76632e-90	2.81642e-90	2.9908e-90	2.84634e-90	2.38031e-90	2.44819e-90	2.06886e-90	2.09749e-90	1.26131e-90	1.58138e-90	1.29687e-90	9.53181e-91	1.19448e-90	3.85285e-91	4.3701e-91	4.81585e-91	-8.59756e-92	8.84331e-91	-8.84547e-93	
-2.31714e-91	1.65059e-90	1.96994e-90	3.24478e-90	4.76045e-90	5.8524e-90	5.16481e-90	4.63098e-90	5.84638e-90	6.56683e-90	6.00325e-90	4.61509e-90	4.68101e-90	4.63818e-90	2.49852e-90	8.28264e-91	1.77367e-90	5.75973e-90	8.30473e-90	4.19245e-90	-2.23602e-93	-1.36127e-91	6.62461e-91	9.68287e-91	7.03343e-92	1.02684e-91	3.58028e-90	5.07356e-90	5.39513e-90	5.52254e-90	5.03019e-90	5.63946e-90	6.79983e-90	6.94548e-90	6.70295e-90	5.84898e-90	5.38781e-90	5.9476e-90	6.74552e-90	6.57629e-90	5.29966e-90	2.12587e-90	-1.54261e-90	-2.33688e-90	-4.34813e-91	1.45468e-90	1.61196e-90	1.13914e-90	3.48496e-91	5.66438e-92	-1.27582e-91	4.51986e-91	9.75627e-91	1.13943e-90	1.464e-90	1.721e-90	1.96437e-90	2.08618e-90	2.08256e-90	1.98352e-90	1.70129e-90	1.69559e-90	1.50611e-90	1.53034e-90	1.09482e-90	1.02983e-90	1.04143e-90	6.38847e-91	7.58243e-91	5.09403e-91	2.73634e-91	3.5207e-91	5.75596e-92	3.32876e-91	1.55047e-92	
-1.83832e-90	2.56038e-90	3.27221e-90	4.03358e-90	3.21815e-90	3.58896e-90	4.10037e-90	4.11046e-90	5.58076e-90	5.95949e-90	5.4681e-90	4.04946e-90	3.85766e-90	4.01519e-90	3.02744e-90	2.76143e-90	1.87832e-90	6.26678e-91	4.19245e-90	7.38832e-90	3.50478e-90	-8.02534e-91	4.31371e-91	8.00169e-91	5.93921e-92	-2.49757e-90	4.92041e-90	4.08256e-90	4.29469e-90	6.06563e-90	5.73052e-90	6.16454e-90	6.81597e-90	6.10688e-90	7.86988e-90	7.67242e-90	6.49611e-90	6.06371e-90	5.88099e-90	4.19284e-90	4.63577e-90	3.86593e-90	1.54074e-90	-4.22363e-91	-1.76129e-90	-1.3348e-90	8.46689e-91	2.08326e-90	6.88732e-91	6.45767e-92	-8.29893e-91	6.54523e-91	1.21246e-90	1.14942e-90	1.64036e-90	1.77126e-90	2.3727e-90	2.35557e-90	2.26816e-90	2.52248e-90	2.04202e-90	1.80235e-90	1.90847e-90	1.89152e-90	1.1125e-90	1.19974e-90	1.30218e-90	5.94772e-91	9.17943e-91	6.92975e-91	4.1845e-91	3.64818e-91	-7.71808e-92	9.03234e-91	-1.40216e-92	
-2.81727e-91	1.19543e-90	2.45951e-90	2.40021e-90	1.98797e-90	1.91768e-90	3.2208e-90	4.00843e-90	3.87273e-90	3.30303e-90	3.06909e-90	3.1347e-90	2.86255e-90	2.3869e-90	2.40988e-90	2.53877e-90	1.40509e-90	-3.76782e-91	-2.23602e-93	3.50478e-90	5.61352e-90	2.73175e-90	-5.52218e-91	-4.63137e-91	9.77703e-92	5.71882e-91	1.12406e-90	9.74095e-91	2.52976e-90	4.15946e-90	4.82695e-90	4.51209e-90	4.22955e-90	3.94912e-90	4.51072e-90	4.88576e-90	4.55176e-90	3.74894e-90	2.72418e-90	1.85056e-90	1.98864e-90	2.68568e-90	2.64752e-90	1.12075e-90	-1.28468e-90	-2.64046e-90	-1.05904e-90	8.68685e-91	1.6683e-90	9.71476e-92	-1.00108e-91	3.88622e-91	8.34532e-91	9.15133e-91	1.0336e-90	1.25313e-90	1.57461e-90	1.37368e-90	1.43848e-90	1.46588e-90	1.27128e-90	1.14893e-90	1.03349e-90	1.15967e-90	7.09851e-91	6.5303e-91	8.91033e-91	4.06701e-91	4.60672e-91	4.35376e-91	3.10461e-91	2.44107e-91	1.1429e-91	1.46328e-91	2.70954e-92	
1.06262e-90	9.73207e-93	6.87289e-91	6.58575e-91	1.67748e-90	2.29839e-90	2.86744e-90	3.33281e-90	2.52192e-90	2.28031e-90	1.67846e-90	1.97202e-90	2.11993e-90	1.86243e-90	1.36775e-90	7.97457e-91	8.91486e-91	8.23907e-91	-1.36127e-91	-8.02534e-91	2.73175e-90	5.71975e-90	7.25461e-91	-1.52573e-90	1.65833e-92	3.01911e-90	-1.70191e-90	-2.11272e-91	1.70053e-90	2.1038e-90	3.36256e-90	2.88061e-90	2.33045e-90	2.67421e-90	1.63193e-90	1.8111e-90	2.26629e-90	1.89317e-90	1.13969e-90	1.60361e-90	8.24704e-91	1.31193e-90	2.08718e-90	1.39838e-90	4.30579e-91	-9.51727e-91	-1.9751e-90	-1.25971e-90	1.34511e-90	9.33809e-92	6.6469e-91	3.69265e-92	2.7243e-91	4.55828e-91	3.54891e-91	6.33802e-91	3.82434e-91	1.67287e-91	4.34437e-91	1.36034e-91	2.4799e-91	2.39127e-91	2.0258e-92	1.41102e-91	1.76116e-91	6.32197e-92	2.24011e-91	1.08664e-91	-1.33644e-92	1.08516e-91	3.48438e-92	7.59723e-92	2.42443e-91	-5.13461e-91	4.61444e-92	
-5.5318e-90	5.35002e-90	2.74372e-90	1.17557e-90	7.91431e-91	3.25326e-90	2.77684e-90	1.08861e-91	2.37056e-90	3.05281e-90	3.43605e-90	1.53692e-90	3.00124e-90	3.25789e-90	-1.98874e-91	-4.59818e-92	1.93e-90	1.74699e-90	6.62461e-91	4.31371e-91	-5.52218e-91	7.25461e-91	4.45596e-90	3.47883e-91	-1.60045e-91	-9.90355e-90	8.71002e-90	5.82639e-90	3.64915e-90	4.49946e-90	1.77657e-90	2.79595e-90	4.06688e-90	2.07698e-90	7.06766e-90	6.49129e-90	3.84328e-90	3.25349e-90	4.19613e-90	1.69866e-90	4.34068e-90	3.48095e-90	7.6742e-91	1.78295e-90	2.46277e-90	1.04563e-90	8.29236e-93	3.99656e-91	-2.64158e-90	1.31284e-91	-2.24885e-90	4.38408e-91	7.98976e-91	2.55932e-91	9.4713e-91	1.16038e-90	1.89771e-90	1.88376e-90	2.07048e-90	2.30039e-90	1.66321e-90	1.5665e-90	1.97907e-90	1.5425e-90	5.64706e-91	1.3157e-90	8.50565e-91	4.05061e-91	1.22447e-90	2.63663e-91	2.35976e-91	4.50162e-91	-6.33972e-91	2.13977e-90	-1.13064e-91	
1.72856e-90	-1.15612e-90	-7.68617e-92	1.40198e-90	1.60794e-90	1.17487e-90	1.31972e-90	2.12447e-90	1.25553e-90	7.90699e-91	1.22741e-90	1.79656e-90	7.86479e-91	3.55446e-91	1.43093e-90	1.47446e-90	3.90062e-91	1.42523e-91	9.68287e-91	8.00169e-91	-4.63137e-91	-1.52573e-90	3.47883e-91	3.53201e-90	6.30111e-92	2.06442e-90	-1.59237e-91	6.4727e-91	6.10563e-91	4.95849e-91	1.15793e-90	1.49286e-90	1.7583e-90	2.48621e-90	1.3609e-90	7.50652e-91	6.27279e-91	6.11706e-91	4.88024e-91	9.73067e-91	2.92987e-91	6.59359e-92	3.03038e-91	4.83404e-92	1.62839e-91	8.24952e-91	6.33442e-91	-6.77432e-91	-1.64213e-90	-1.13062e-91	3.55336e-91	9.09906e-92	6.2235e-92	2.63379e-91	2.25699e-91	1.03935e-91	6.07032e-92	2.80303e-91	-1.3089e-92	3.74781e-92	1.03236e-91	-3.01727e-92	-9.81505e-94	1.73562e-92	1.43416e-91	-9.354e-92	1.92025e-91	4.90756e-92	-1.89594e-91	1.47598e-91	-8.29428e-93	-9.2962e-93	1.27451e-91	-2.6538e-91	1.98285e-92	
-2.15931e-91	2.22624e-91	2.46685e-91	1.57703e-91	1.10516e-91	1.42556e-91	2.13462e-91	2.32913e-91	3.05129e-91	3.00864e-91	2.45747e-91	1.16839e-91	1.56551e-91	2.42489e-91	1.87271e-91	1.35069e-91	1.20984e-91	9.82436e-92	7.03343e-92	5.93921e-92	9.77703e-92	1.65833e-92	-1.60045e-91	6.30111e-92	1.18842e-91	-3.58803e-92	1.66787e-91	1.20755e-91	2.29888e-91	3.23915e-91	2.68657e-91	3.24798e-91	3.24681e-91	2.39985e-91	2.78326e-91	2.78512e-91	2.88561e-91	2.99248e-91	2.24257e-91	5.95115e-92	8.25102e-92	1.56378e-91	1.93576e-91	1.9043e-91	1.04202e-91	-3.92298e-92	-2.90831e-92	5.00941e-92	1.40319e-91	6.86258e-92	-4.15077e-92	2.03091e-92	3.80323e-92	7.80373e-92	7.09792e-92	1.11803e-91	1.36291e-91	1.4031e-91	1.48586e-91	1.16937e-91	1.13884e-91	1.08505e-91	1.10298e-91	9.39077e-92	6.54318e-92	8.28531e-92	6.15062e-92	5.24124e-92	5.79027e-92	9.75491e-93	4.03043e-92	3.23884e-92	-1.71779e-92	5.17157e-92	1.12815e-93	
2.64735e-89	-3.08292e-89	-1.25532e-89	1.0195e-90	7.88057e-90	-4.5653e-90	-2.48663e-90	9.6408e-90	-3.58158e-90	-6.77263e-90	-1.04784e-89	6.86128e-91	-6.95486e-90	-9.73639e-90	7.2253e-90	3.95441e-90	-5.47276e-90	-2.88558e-90	1.02684e-91	-2.49757e-90	5.71882e-91	3.01911e-90	-9.90355e-90	2.06442e-90	-3.58803e-92	9.06412e-89	-3.28619e-89	-2.07355e-89	-1.19069e-89	-1.6948e-89	2.52405e-90	-9.89973e-91	-7.83664e-90	3.20632e-90	-2.74064e-89	-2.58459e-89	-1.10806e-89	-8.75525e-90	-1.60038e-89	-3.07193e-90	-2.02862e-89	-1.50014e-89	1.26511e-90	-5.02015e-90	-8.83695e-90	-2.9204e-90	-4.00247e-90	-9.66792e-90	1.01995e-89	-1.08041e-90	1.63423e-89	2.08329e-91	-2.15951e-90	1.34403e-90	-2.4039e-90	-4.47179e-90	-9.08875e-90	-8.69759e-90	-1.00203e-89	-1.19505e-89	-7.8726e-90	-8.51867e-90	-1.02514e-89	-7.52418e-90	-2.72545e-90	-6.38907e-90	-3.67337e-90	-1.95816e-90	-6.57914e-90	-9.12397e-91	-1.34353e-90	-2.49546e-90	4.0126e-90	-1.22232e-89	6.26036e-91	
-3.20682e-89	2.32603e-89	1.28881e-89	5.26298e-90	1.95465e-90	1.20262e-89	9.90101e-90	-1.09082e-91	1.13944e-89	1.37958e-89	1.49118e-89	4.7732e-90	1.17398e-89	1.43582e-89	-8.3074e-91	1.28604e-90	8.45984e-90	5.46937e-90	3.58028e-90	4.92041e-90	1.12406e-90	-1.70191e-90	8.71002e-90	-1.59237e-91	1.66787e-91	-3.28619e-89	5.3664e-89	3.47074e-89	2.11709e-89	2.35153e-89	6.81221e-90	9.95102e-90	1.62937e-89	7.59084e-90	3.30717e-89	3.16828e-89	1.91691e-89	1.61937e-89	2.01384e-89	7.68165e-90	2.13104e-89	1.69661e-89	2.41047e-90	5.89968e-90	8.34909e-90	2.70899e-90	3.83597e-90	9.70237e-90	-6.99679e-90	8.4157e-91	-9.87941e-90	3.36118e-90	5.0696e-90	2.46176e-90	5.21066e-90	6.36975e-90	1.06152e-89	1.00698e-89	1.09948e-89	1.21304e-89	9.05783e-90	8.53195e-90	1.0081e-89	8.58138e-90	3.8027e-90	6.81195e-90	4.62737e-90	2.32288e-90	6.51032e-90	1.47071e-90	1.37537e-90	2.60091e-90	-3.43034e-90	1.06292e-89	-5.20982e-91	
-1.36958e-89	1.38506e-89	5.11478e-90	2.13904e-90	3.37474e-90	1.14507e-89	1.16757e-89	6.07323e-90	1.26802e-89	1.42113e-89	1.44085e-89	8.2907e-90	1.15642e-89	1.21675e-89	2.57776e-90	3.0546e-90	7.00733e-90	6.12237e-90	5.07356e-90	4.08256e-90	9.74095e-91	-2.11272e-91	5.82639e-90	6.4727e-91	1.20755e-91	-2.07355e-89	3.47074e-89	3.6512e-89	3.01021e-89	2.67069e-89	1.32048e-89	1.34662e-89	1.83063e-89	1.54446e-89	2.87376e-89	2.5426e-89	1.63344e-89	1.46061e-89	1.86745e-89	1.37988e-89	2.00024e-89	1.44282e-89	2.99506e-90	3.67862e-90	7.2932e-90	6.0426e-90	4.08361e-90	4.77669e-90	-3.71464e-90	8.06824e-91	-4.69656e-90	3.08981e-90	4.49384e-90	3.11042e-90	4.72862e-90	5.6187e-90	7.92173e-90	7.65429e-90	8.08424e-90	8.73696e-90	6.72016e-90	6.20694e-90	6.66461e-90	6.3305e-90	3.1935e-90	4.69401e-90	3.61184e-90	1.83199e-90	4.25997e-90	1.3781e-90	9.83163e-91	1.70084e-90	-1.60008e-90	5.90586e-90	-2.50656e-91	
-5.22051e-90	1.01673e-89	4.64942e-90	1.11515e-90	3.13608e-90	1.06427e-89	1.38961e-89	1.19695e-89	1.4944e-89	1.56778e-89	1.52733e-89	1.12399e-89	1.24004e-89	1.24688e-89	6.55808e-90	5.78762e-90	7.42738e-90	6.48046e-90	5.39513e-90	4.29469e-90	2.52976e-90	1.70053e-90	3.64915e-90	6.10563e-91	2.29888e-91	-1.19069e-89	2.11709e-89	3.01021e-89	3.78323e-89	3.71279e-89	2.61722e-89	2.27517e-89	2.30962e-89	2.02543e-89	2.56493e-89	2.36723e-89	2.01742e-89	1.92985e-89	1.9706e-89	1.57537e-89	1.79724e-89	1.38341e-89	7.10616e-90	6.91473e-90	7.25565e-90	4.57901e-90	3.65372e-90	4.76693e-90	1.14174e-91	5.39741e-91	-2.37307e-90	2.42354e-90	3.74849e-90	3.21358e-90	4.59216e-90	5.25959e-90	6.59766e-90	6.35332e-90	6.63942e-90	6.98395e-90	5.70832e-90	5.01105e-90	4.78837e-90	5.2017e-90	2.74334e-90	3.67757e-90	3.04813e-90	1.60788e-90	2.98924e-90	1.19621e-90	9.56077e-91	1.08391e-90	-5.20773e-91	3.19179e-90	-9.69818e-92	
-9.90077e-90	1.4283e-89	9.93e-90	4.795e-90	2.8731e-90	1.05997e-89	1.49556e-89	1.41492e-89	1.92347e-89	1.99646e-89	1.96781e-89	1.42914e-89	1.62531e-89	1.65155e-89	8.99132e-90	8.40441e-90	9.87657e-90	6.84837e-90	5.52254e-90	6.06563e-90	4.15946e-90	2.1038e-90	4.49946e-90	4.95849e-91	3.23915e-91	-1.6948e-89	2.35153e-89	2.67069e-89	3.71279e-89	5.12294e-89	4.4441e-89	3.79988e-89	3.26627e-89	2.34714e-89	3.0874e-89	3.16562e-89	2.8556e-89	2.6491e-89	2.53401e-89	1.67105e-89	1.8921e-89	1.72324e-89	1.32575e-89	1.2897e-89	8.72536e-90	2.45851e-90	4.12332e-90	8.41531e-90	1.15382e-90	3.56438e-91	-4.39747e-90	1.53778e-90	3.88138e-90	3.05712e-90	5.22546e-90	6.66016e-90	8.54878e-90	8.57167e-90	8.73337e-90	9.61192e-90	7.61511e-90	7.14939e-90	6.80439e-90	6.77031e-90	3.52515e-90	5.14729e-90	3.87091e-90	2.22975e-90	4.0788e-90	1.21802e-90	1.59426e-90	1.40253e-90	-8.47631e-91	4.45495e-90	-1.53161e-91	
1.12115e-90	4.85537e-90	7.25325e-90	7.46367e-90	6.68067e-90	7.90283e-90	1.1903e-89	1.60055e-89	1.77842e-89	1.76561e-89	1.72587e-89	1.61252e-89	1.5354e-89	1.41509e-89	1.19001e-89	9.90215e-90	7.74704e-90	5.04445e-90	5.03019e-90	5.73052e-90	4.82695e-90	3.36256e-90	1.77657e-90	1.15793e-90	2.68657e-91	2.52405e-90	6.81221e-90	1.32048e-89	2.61722e-89	4.4441e-89	5.54842e-89	5.09843e-89	3.97945e-89	3.13314e-89	2.77384e-89	2.7414e-89	2.67979e-89	2.45425e-89	2.14545e-89	1.75366e-89	1.41476e-89	1.45411e-89	1.63418e-89	1.30753e-89	6.74579e-90	2.25054e-90	2.86413e-90	4.81306e-90	4.49487e-90	2.32652e-92	-5.9804e-91	1.59221e-91	2.32356e-90	2.73921e-90	4.07222e-90	5.30991e-90	5.76187e-90	6.25872e-90	5.82008e-90	6.30982e-90	5.45061e-90	5.104e-90	4.12122e-90	4.38275e-90	2.93381e-90	3.43558e-90	2.56978e-90	1.85732e-90	2.01608e-90	8.02671e-91	1.52232e-90	4.71721e-91	7.00695e-91	3.69413e-91	5.10707e-92	
-2.16817e-90	7.23991e-90	8.80486e-90	9.19187e-90	9.74252e-90	1.10404e-89	1.17873e-89	1.30804e-89	1.6668e-89	1.77632e-89	1.8484e-89	1.67742e-89	1.66799e-89	1.55845e-89	1.14665e-89	9.2099e-90	7.97241e-90	5.74563e-90	5.63946e-90	6.16454e-90	4.51209e-90	2.88061e-90	2.79595e-90	1.49286e-90	3.24798e-91	-9.89973e-91	9.95102e-90	1.34662e-89	2.27517e-89	3.79988e-89	5.09843e-89	5.85274e-89	5.53548e-89	4.62216e-89	4.0875e-89	3.60183e-89	3.09148e-89	2.64849e-89	2.3745e-89	2.05526e-89	2.02164e-89	1.83657e-89	1.54587e-89	1.27761e-89	9.42124e-90	5.52549e-90	3.78193e-90	4.04057e-90	2.58924e-90	4.07144e-91	-2.03363e-90	1.25686e-92	2.37971e-90	2.69976e-90	4.42642e-90	5.70634e-90	6.6614e-90	7.35271e-90	6.57083e-90	7.46219e-90	6.48241e-90	5.81635e-90	5.22236e-90	5.17198e-90	3.39357e-90	4.08133e-90	2.92587e-90	2.28919e-90	2.43986e-90	9.44752e-91	1.75511e-90	6.23437e-91	3.98414e-91	1.40835e-90	-5.36895e-93	
-6.53998e-90	1.01868e-89	9.87835e-90	9.99565e-90	1.16506e-89	1.50729e-89	1.39268e-89	1.08945e-89	1.54887e-89	1.74006e-89	1.92333e-89	1.71983e-89	1.83048e-89	1.72076e-89	1.03607e-89	8.20426e-90	8.62837e-90	7.09138e-90	6.79983e-90	6.81597e-90	4.22955e-90	2.33045e-90	4.06688e-90	1.7583e-90	3.24681e-91	-7.83664e-90	1.62937e-89	1.83063e-89	2.30962e-89	3.26627e-89	3.97945e-89	5.53548e-89	6.8247e-89	6.45309e-89	5.89286e-89	4.73353e-89	3.54413e-89	2.87573e-89	2.77386e-89	2.62414e-89	2.85424e-89	2.23719e-89	1.38012e-89	1.20102e-89	1.19151e-89	9.28501e-90	5.37849e-90	3.08293e-90	-4.96715e-91	9.56305e-91	-3.60783e-90	4.33079e-91	2.78687e-90	2.83342e-90	5.11992e-90	6.39873e-90	7.92175e-90	8.73379e-90	7.83079e-90	9.05744e-90	7.66471e-90	6.68552e-90	6.48023e-90	6.29344e-90	3.96329e-90	4.80015e-90	3.55614e-90	2.70069e-90	3.10733e-90	1.31162e-90	1.81315e-90	8.56198e-91	4.20536e-92	2.75795e-90	-7.19877e-92	
1.83015e-90	2.96382e-90	6.00543e-90	9.84536e-90	1.35536e-89	1.51892e-89	1.5094e-89	1.32787e-89	1.30142e-89	1.31547e-89	1.50901e-89	1.72713e-89	1.66144e-89	1.4237e-89	1.12408e-89	8.98614e-90	7.82064e-90	6.89892e-90	6.94548e-90	6.10688e-90	3.94912e-90	2.67421e-90	2.07698e-90	2.48621e-90	2.39985e-91	3.20632e-90	7.59084e-90	1.54446e-89	2.02543e-89	2.34714e-89	3.13314e-89	4.62216e-89	6.45309e-89	7.519e-89	6.64802e-89	4.971e-89	3.47922e-89	2.73924e-89	2.68611e-89	2.96647e-89	2.67748e-89	1.9529e-89	1.32266e-89	1.039e-89	1.07108e-89	1.06382e-89	5.67574e-90	-2.35193e-91	-4.44476e-91	8.28261e-91	-8.73934e-92	8.10161e-91	2.22618e-90	3.13824e-90	4.44272e-90	4.97064e-90	5.53295e-90	6.2331e-90	5.37206e-90	5.84919e-90	5.31045e-90	4.35965e-90	3.91624e-90	4.14101e-90	3.26672e-90	3.0782e-90	2.40557e-90	2.28373e-90	1.42654e-90	1.05438e-90	1.51159e-90	1.52199e-92	1.14409e-90	-1.64521e-91	7.84645e-92	
-1.72721e-89	1.92042e-89	1.50987e-89	1.21076e-89	1.19666e-89	1.98298e-89	1.9319e-89	1.15953e-89	1.76427e-89	1.75011e-89	1.97158e-89	1.54679e-89	1.94277e-89	1.98644e-89	8.92981e-90	9.133e-90	1.25076e-89	8.56857e-90	6.70295e-90	7.86988e-90	4.51072e-90	1.63193e-90	7.06766e-90	1.3609e-90	2.78326e-91	-2.74064e-89	3.30717e-89	2.87376e-89	2.56493e-89	3.0874e-89	2.77384e-89	4.0875e-89	5.89286e-89	6.64802e-89	8.47728e-89	7.29505e-89	5.018e-89	3.98308e-89	3.90122e-89	2.9535e-89	3.40483e-89	2.70586e-89	1.48666e-89	1.47888e-89	1.49961e-89	9.47579e-90	6.6996e-90	7.24679e-90	-4.27229e-90	9.31581e-91	-7.03665e-90	2.13499e-90	4.64544e-90	3.64259e-90	6.60844e-90	7.78689e-90	1.10117e-89	1.12296e-89	1.12109e-89	1.22848e-89	9.81349e-90	8.9862e-90	9.5611e-90	8.71132e-90	4.82628e-90	6.81404e-90	4.69981e-90	3.40981e-90	5.22883e-90	1.60789e-90	2.28051e-90	1.39991e-90	-1.1059e-90	6.51669e-90	-2.54954e-91	
-1.74172e-89	1.94996e-89	1.59193e-89	1.22296e-89	1.10932e-89	1.88129e-89	1.89644e-89	1.24502e-89	1.87123e-89	1.8392e-89	1.86066e-89	1.2404e-89	1.66814e-89	1.83167e-89	8.35069e-90	9.35735e-90	1.26747e-89	7.86219e-90	5.84898e-90	7.67242e-90	4.88576e-90	1.8111e-90	6.49129e-90	7.50652e-91	2.78512e-91	-2.58459e-89	3.16828e-89	2.5426e-89	2.36723e-89	3.16562e-89	2.7414e-89	3.60183e-89	4.73353e-89	4.971e-89	7.29505e-89	7.47633e-89	6.03587e-89	4.76515e-89	4.02092e-89	2.5527e-89	2.94701e-89	2.50524e-89	1.54555e-89	1.5606e-89	1.38509e-89	6.66659e-90	5.85006e-90	9.50439e-90	-2.30561e-90	4.10974e-91	-7.01215e-90	1.7875e-90	4.49125e-90	3.16154e-90	6.1745e-90	7.33533e-90	1.05389e-89	1.08622e-89	1.0673e-89	1.19546e-89	9.29433e-90	8.81977e-90	9.26018e-90	8.41673e-90	4.33371e-90	6.66353e-90	4.69109e-90	2.9939e-90	5.21026e-90	1.48664e-90	2.09913e-90	1.48886e-90	-1.295e-90	6.60595e-90	-2.65896e-91	
-9.75751e-90	1.27086e-89	1.22484e-89	1.0425e-89	1.02754e-89	1.56535e-89	1.66335e-89	1.35792e-89	1.72767e-89	1.69489e-89	1.51357e-89	9.26617e-90	1.13413e-89	1.31236e-89	7.83153e-90	8.81308e-90	1.05883e-89	6.72896e-90	5.38781e-90	6.49611e-90	4.55176e-90	2.26629e-90	3.84328e-90	6.27279e-91	2.88561e-91	-1.10806e-89	1.91691e-89	1.63344e-89	2.01742e-89	2.8556e-89	2.67979e-89	3.09148e-89	3.54413e-89	3.47922e-89	5.018e-89	6.03587e-89	6.04265e-89	5.0829e-89	3.80127e-89	2.30282e-89	2.22021e-89	1.93312e-89	1.40296e-89	1.3231e-89	1.05248e-89	4.82103e-90	4.64405e-90	7.90072e-90	9.5561e-91	-2.55377e-93	-3.98335e-90	9.3963e-91	3.24402e-90	2.40063e-90	4.61537e-90	5.51226e-90	7.49168e-90	7.92626e-90	7.41186e-90	8.58244e-90	6.69458e-90	6.36144e-90	6.30987e-90	5.97261e-90	3.08513e-90	4.73308e-90	3.49479e-90	2.09136e-90	3.47352e-90	1.06797e-90	1.53825e-90	9.47832e-91	-5.22302e-91	3.80821e-90	-1.34877e-91	
-7.88774e-90	1.10928e-89	1.06158e-89	8.84248e-90	8.82458e-90	1.39999e-89	1.51213e-89	1.27786e-89	1.65447e-89	1.65214e-89	1.4577e-89	8.55186e-90	8.72373e-90	9.74869e-90	5.809e-90	7.30203e-90	9.36491e-90	6.79986e-90	5.9476e-90	6.06371e-90	3.74894e-90	1.89317e-90	3.25349e-90	6.11706e-91	2.99248e-91	-8.75525e-90	1.61937e-89	1.46061e-89	1.92985e-89	2.6491e-89	2.45425e-89	2.64849e-89	2.87573e-89	2.73924e-89	3.98308e-89	4.76515e-89	5.0829e-89	4.95699e-89	4.19737e-89	2.76767e-89	2.33744e-89	1.79068e-89	1.12438e-89	1.00632e-89	9.15631e-90	5.59067e-90	4.82093e-90	6.55053e-90	6.86098e-91	2.37655e-91	-3.38365e-90	7.65203e-91	2.73668e-90	1.96444e-90	3.83967e-90	4.79264e-90	6.3494e-90	6.65935e-90	6.44932e-90	7.3572e-90	5.80067e-90	5.47669e-90	5.34619e-90	5.15708e-90	2.72182e-90	4.00479e-90	3.00854e-90	1.83201e-90	2.94487e-90	9.4334e-91	1.23036e-90	8.77406e-91	-3.88398e-91	3.11606e-90	-1.03169e-91	
-9.76564e-90	1.29292e-89	1.02045e-89	7.46428e-90	7.13494e-90	1.33152e-89	1.40053e-89	1.04137e-89	1.59543e-89	1.66864e-89	1.59108e-89	9.9171e-90	9.5797e-90	8.44144e-90	2.31072e-90	4.63762e-90	8.57389e-90	7.4457e-90	6.74552e-90	5.88099e-90	2.72418e-90	1.13969e-90	4.19613e-90	4.88024e-91	2.24257e-91	-1.60038e-89	2.01384e-89	1.86745e-89	1.9706e-89	2.53401e-89	2.14545e-89	2.3745e-89	2.77386e-89	2.68611e-89	3.90122e-89	4.02092e-89	3.80127e-89	4.19737e-89	4.66719e-89	3.82254e-89	3.22868e-89	2.05715e-89	8.61848e-90	7.39257e-90	9.20357e-90	7.86065e-90	6.10434e-90	5.6301e-90	-1.97922e-90	6.35992e-91	-4.50695e-90	1.06309e-90	2.84085e-90	1.81279e-90	3.69991e-90	4.78965e-90	6.65775e-90	6.7198e-90	6.97307e-90	7.77903e-90	5.93704e-90	5.84054e-90	5.86003e-90	5.36604e-90	3.09309e-90	4.02848e-90	3.11279e-90	1.99254e-90	3.24776e-90	1.05191e-90	1.07132e-90	1.19814e-90	-7.82174e-91	3.97737e-90	-1.48637e-91	
9.46844e-91	3.41874e-90	3.78295e-90	4.95473e-90	7.4638e-90	1.02997e-89	1.1171e-89	1.03761e-89	1.23527e-89	1.28277e-89	1.2436e-89	1.06676e-89	8.16588e-90	4.47784e-90	1.16804e-90	1.93081e-90	4.31943e-90	5.98963e-90	6.57629e-90	4.19284e-90	1.85056e-90	1.60361e-90	1.69866e-90	9.73067e-91	5.95115e-92	-3.07193e-90	7.68165e-90	1.37988e-89	1.57537e-89	1.67105e-89	1.75366e-89	2.05526e-89	2.62414e-89	2.96647e-89	2.9535e-89	2.5527e-89	2.30282e-89	2.76767e-89	3.82254e-89	4.53453e-89	3.68497e-89	2.00586e-89	7.63385e-90	3.83834e-90	6.21194e-90	8.60929e-90	5.30351e-90	8.6798e-91	-1.13163e-90	4.81291e-91	-7.08163e-91	6.59361e-91	1.54284e-90	1.65106e-90	2.52498e-90	3.06103e-90	3.52264e-90	3.77567e-90	3.71777e-90	4.12234e-90	3.11439e-90	3.20402e-90	2.69511e-90	2.56843e-90	2.43751e-90	1.67331e-90	1.82119e-90	1.41569e-90	1.05244e-90	9.08176e-91	4.63716e-91	4.42541e-91	4.02746e-91	3.83921e-91	2.81576e-92	
-1.0333e-89	1.17471e-89	7.75822e-90	5.05038e-90	5.8368e-90	1.15269e-89	1.10625e-89	6.51156e-90	1.24138e-89	1.40897e-89	1.46851e-89	9.47354e-90	1.0503e-89	9.20665e-90	4.51447e-91	7.02414e-92	3.60777e-90	4.54358e-90	5.29966e-90	4.63577e-90	1.98864e-90	8.24704e-91	4.34068e-90	2.92987e-91	8.25102e-92	-2.02862e-89	2.13104e-89	2.00024e-89	1.79724e-89	1.8921e-89	1.41476e-89	2.02164e-89	2.85424e-89	2.67748e-89	3.40483e-89	2.94701e-89	2.22021e-89	2.33744e-89	3.22868e-89	3.68497e-89	4.22174e-89	2.92363e-89	1.09473e-89	6.78267e-90	8.04946e-90	6.4442e-90	4.29841e-90	4.18691e-90	-2.91951e-90	4.86634e-91	-4.66397e-90	1.11744e-90	2.43187e-90	1.59486e-90	3.39726e-90	4.35048e-90	6.03446e-90	6.07831e-90	6.46316e-90	7.39629e-90	5.31427e-90	5.24322e-90	5.53076e-90	4.736e-90	2.98733e-90	3.61154e-90	2.8449e-90	1.747e-90	3.0582e-90	1.17209e-90	7.9366e-91	1.11071e-90	-9.34892e-91	4.22343e-90	-1.89666e-91	
-9.27239e-90	1.03622e-89	7.5329e-90	4.96096e-90	4.63662e-90	8.67343e-90	8.74497e-90	5.89728e-90	1.05255e-89	1.14109e-89	1.1655e-89	7.18359e-90	9.07807e-90	9.54621e-90	3.04235e-90	1.63805e-90	1.92371e-90	6.60081e-91	2.12587e-90	3.86593e-90	2.68568e-90	1.31193e-90	3.48095e-90	6.59359e-92	1.56378e-91	-1.50014e-89	1.69661e-89	1.44282e-89	1.38341e-89	1.72324e-89	1.45411e-89	1.83657e-89	2.23719e-89	1.9529e-89	2.70586e-89	2.50524e-89	1.93312e-89	1.79068e-89	2.05715e-89	2.00586e-89	2.92363e-89	2.8994e-89	1.83233e-89	1.1179e-89	6.65741e-90	1.79764e-90	1.51455e-90	4.29935e-90	-8.38844e-91	2.37593e-91	-3.49288e-90	9.06241e-91	2.05846e-90	1.21768e-90	2.59727e-90	3.45967e-90	4.73283e-90	4.63078e-90	5.16493e-90	5.80695e-90	4.24898e-90	4.06498e-90	4.5252e-90	3.92573e-90	2.11474e-90	3.14382e-90	2.24324e-90	1.2117e-90	2.66648e-90	7.7551e-91	8.27165e-91	7.99384e-91	-8.84867e-91	3.65989e-90	-1.80979e-91	
-2.71006e-91	2.96114e-90	4.12325e-90	4.01567e-90	3.4863e-90	4.18846e-90	5.87926e-90	7.22177e-90	7.33578e-90	6.68693e-90	6.12196e-90	5.23091e-90	5.77449e-90	6.15256e-90	5.34616e-90	4.02982e-90	1.05597e-90	-2.42825e-90	-1.54261e-90	1.54074e-90	2.64752e-90	2.08718e-90	7.6742e-91	3.03038e-91	1.93576e-91	1.26511e-90	2.41047e-90	2.99506e-90	7.10616e-90	1.32575e-89	1.63418e-89	1.54587e-89	1.38012e-89	1.32266e-89	1.48666e-89	1.54555e-89	1.40296e-89	1.12438e-89	8.61848e-90	7.63385e-90	1.09473e-89	1.83233e-89	2.24877e-89	1.5661e-89	5.20179e-90	-1.0177e-90	-7.22645e-91	1.41796e-90	1.99997e-90	1.17955e-91	3.0864e-93	2.08849e-91	7.60142e-91	7.16869e-91	1.13576e-90	1.54083e-90	1.56363e-90	1.68208e-90	1.90906e-90	1.99912e-90	1.59622e-90	1.60507e-90	1.59752e-90	1.42823e-90	9.74191e-91	1.26107e-90	9.05277e-91	5.20114e-91	8.35709e-91	2.34351e-91	6.28088e-91	6.17484e-93	8.09216e-92	3.79654e-91	-2.19347e-92	
-4.03753e-90	5.5992e-90	5.28987e-90	3.50351e-90	2.31727e-90	4.42276e-90	5.65636e-90	5.44532e-90	6.32194e-90	5.87512e-90	5.81891e-90	4.20114e-90	5.56564e-90	6.24681e-90	4.06065e-90	3.82931e-90	3.02965e-90	-5.98647e-91	-2.33688e-90	-4.22363e-91	1.12075e-90	1.39838e-90	1.78295e-90	4.83404e-92	1.9043e-91	-5.02015e-90	5.89968e-90	3.67862e-90	6.91473e-90	1.2897e-89	1.30753e-89	1.27761e-89	1.20102e-89	1.039e-89	1.47888e-89	1.5606e-89	1.3231e-89	1.00632e-89	7.39257e-90	3.83834e-90	6.78267e-90	1.1179e-89	1.5661e-89	1.6003e-89	9.55569e-90	1.80888e-90	1.6015e-91	1.59492e-90	5.54343e-92	3.4319e-91	-1.62674e-90	2.57909e-91	8.89571e-91	5.51152e-91	1.32326e-90	1.72962e-90	2.27205e-90	2.49807e-90	2.62769e-90	2.86584e-90	2.26281e-90	2.24337e-90	2.38489e-90	1.89888e-90	1.16403e-90	1.77218e-90	1.10747e-90	7.70782e-91	1.35725e-90	2.35002e-91	7.13609e-91	2.8657e-91	-3.38624e-91	1.50163e-90	-7.28397e-92	
-5.25087e-90	6.0471e-90	4.28516e-90	2.58015e-90	2.58118e-90	5.49422e-90	5.31782e-90	3.54565e-90	5.56576e-90	5.74871e-90	6.10566e-90	3.84751e-90	4.95804e-90	5.4299e-90	2.19359e-90	2.45624e-90	3.77216e-90	2.30037e-90	-4.34813e-91	-1.76129e-90	-1.28468e-90	4.30579e-91	2.46277e-90	1.62839e-91	1.04202e-91	-8.83695e-90	8.34909e-90	7.2932e-90	7.25565e-90	8.72536e-90	6.74579e-90	9.42124e-90	1.19151e-89	1.07108e-89	1.49961e-89	1.38509e-89	1.05248e-89	9.15631e-90	9.20357e-90	6.21194e-90	8.04946e-90	6.65741e-90	5.20179e-90	9.55569e-90	1.30414e-89	9.69386e-90	3.22094e-90	8.67279e-91	-2.17552e-90	3.35177e-91	-2.11204e-90	3.22233e-91	1.00621e-90	5.11889e-91	1.44856e-90	1.69598e-90	2.56343e-90	2.85814e-90	2.76609e-90	3.07672e-90	2.46175e-90	2.28511e-90	2.50688e-90	1.95539e-90	1.26195e-90	1.75484e-90	1.19416e-90	8.90604e-91	1.39539e-90	3.16993e-91	5.65535e-91	4.52846e-91	-4.35383e-91	1.87552e-90	-7.86337e-92	
2.46262e-91	1.02666e-90	1.97019e-91	1.09339e-90	2.56431e-90	4.05023e-90	3.32051e-90	2.46823e-90	3.4368e-90	3.72285e-90	3.9811e-90	3.43029e-90	2.66573e-90	2.04245e-90	1.06155e-90	1.46367e-90	2.46268e-90	2.74922e-90	1.45468e-90	-1.3348e-90	-2.64046e-90	-9.51727e-91	1.04563e-90	8.24952e-91	-3.92298e-92	-2.9204e-90	2.70899e-90	6.0426e-90	4.57901e-90	2.45851e-90	2.25054e-90	5.52549e-90	9.28501e-90	1.06382e-89	9.47579e-90	6.66659e-90	4.82103e-90	5.59067e-90	7.86065e-90	8.60929e-90	6.4442e-90	1.79764e-90	-1.0177e-90	1.80888e-90	9.69386e-90	1.47897e-89	7.59146e-90	-1.75789e-91	-2.67996e-90	-8.31012e-92	-2.41814e-91	-2.25206e-92	3.66756e-91	3.45974e-91	8.10727e-91	6.91857e-91	1.16765e-90	1.47291e-90	1.00938e-90	1.25832e-90	1.07136e-90	9.44004e-91	8.89382e-91	7.10399e-91	7.86344e-91	5.63243e-91	5.39524e-91	5.70436e-91	2.83743e-91	2.12123e-91	1.72739e-91	1.51517e-91	1.09711e-91	1.88867e-91	8.64028e-93	
-1.36353e-90	1.778e-90	1.09279e-90	1.04407e-90	1.27494e-90	2.47781e-90	2.14006e-90	1.30801e-90	2.31686e-90	2.57772e-90	3.01209e-90	2.49806e-90	2.06669e-90	1.57724e-90	7.46661e-91	1.40785e-90	1.9364e-90	1.63371e-90	1.61196e-90	8.46689e-91	-1.05904e-90	-1.9751e-90	8.29236e-93	6.33442e-91	-2.90831e-92	-4.00247e-90	3.83597e-90	4.08361e-90	3.65372e-90	4.12332e-90	2.86413e-90	3.78193e-90	5.37849e-90	5.67574e-90	6.6996e-90	5.85006e-90	4.64405e-90	4.82093e-90	6.10434e-90	5.30351e-90	4.29841e-90	1.51455e-90	-7.22645e-91	1.6015e-91	3.22094e-90	7.59146e-90	8.38519e-90	4.72627e-90	-1.7978e-90	-4.97991e-91	-8.36216e-91	5.66275e-92	4.00638e-91	2.87275e-91	6.76078e-91	6.99299e-91	1.36119e-90	1.3148e-90	1.05065e-90	1.43832e-90	1.09086e-90	9.2848e-91	9.95444e-91	9.53771e-91	5.96527e-91	7.09857e-91	4.47547e-91	4.94088e-91	4.72115e-91	1.25348e-91	1.67901e-91	2.65424e-91	-1.70461e-91	7.14073e-91	-2.76512e-92	
-7.55198e-90	6.74057e-90	4.78516e-90	1.87649e-90	3.48733e-91	2.6752e-90	2.55649e-90	5.54053e-91	3.23679e-90	3.89999e-90	4.26101e-90	1.55813e-90	2.99216e-90	3.7797e-90	5.85015e-91	1.2458e-90	2.45742e-90	1.12164e-90	1.13914e-90	2.08326e-90	8.68685e-91	-1.25971e-90	3.99656e-91	-6.77432e-91	5.00941e-92	-9.66792e-90	9.70237e-90	4.77669e-90	4.76693e-90	8.41531e-90	4.81306e-90	4.04057e-90	3.08293e-90	-2.35193e-91	7.24679e-90	9.50439e-90	7.90072e-90	6.55053e-90	5.6301e-90	8.6798e-91	4.18691e-90	4.29935e-90	1.41796e-90	1.59492e-90	8.67279e-91	-1.75789e-91	4.72627e-90	9.05835e-90	1.0124e-90	-5.23669e-91	-2.87385e-90	3.89007e-91	1.07707e-90	4.11938e-91	1.14687e-90	1.57856e-90	2.7363e-90	2.41391e-90	2.62555e-90	3.09152e-90	2.2286e-90	2.09738e-90	2.44642e-90	2.20074e-90	8.00517e-91	1.72325e-90	1.05451e-90	6.29767e-91	1.5979e-90	2.36862e-91	4.11138e-91	6.61281e-91	-8.29549e-91	2.55788e-90	-1.20861e-91	
4.26826e-90	-3.08692e-90	-3.08068e-91	1.06396e-90	1.69484e-90	8.53764e-92	1.28133e-90	3.51298e-90	2.07404e-90	1.7063e-90	3.81814e-91	1.17128e-90	7.65386e-91	5.72493e-91	2.09506e-90	1.04517e-90	-3.18092e-91	-1.6984e-91	3.48496e-91	6.88732e-91	1.6683e-90	1.34511e-90	-2.64158e-90	-1.64213e-90	1.40319e-91	1.01995e-89	-6.99679e-90	-3.71464e-90	1.14174e-91	1.15382e-90	4.49487e-90	2.58924e-90	-4.96715e-91	-4.44476e-91	-4.27229e-90	-2.30561e-90	9.5561e-91	6.86098e-91	-1.97922e-90	-1.13163e-90	-2.91951e-90	-8.38844e-91	1.99997e-90	5.54343e-92	-2.17552e-90	-2.67996e-90	-1.7978e-90	1.0124e-90	1.00158e-89	6.67604e-91	1.76503e-90	-3.02172e-91	-1.60276e-91	3.84723e-91	-4.70373e-92	-4.27764e-92	-6.97349e-91	-5.90206e-91	-6.69007e-91	-1.2016e-90	-6.14267e-91	-5.2727e-91	-9.65593e-91	-5.14047e-91	-2.34234e-91	-6.45269e-91	-2.07283e-91	-8.70789e-92	-6.79587e-91	1.8274e-92	6.69939e-93	-2.27089e-91	6.97708e-91	-1.75122e-90	1.20357e-91	
-5.02429e-91	5.92157e-91	3.0641e-91	1.55361e-91	1.22264e-91	3.14953e-91	3.35669e-91	1.48573e-91	5.0014e-91	5.15922e-91	3.51057e-91	1.25786e-91	3.38231e-91	3.66067e-91	1.32636e-92	-1.12684e-92	1.94713e-91	2.20323e-91	5.66438e-92	6.45767e-92	9.71476e-92	9.33809e-92	1.31284e-91	-1.13062e-91	6.86258e-92	-1.08041e-90	8.4157e-91	8.06824e-91	5.39741e-91	3.56438e-91	2.32652e-92	4.07144e-91	9.56305e-91	8.28261e-91	9.31581e-91	4.10974e-91	-2.55377e-93	2.37655e-91	6.35992e-91	4.81291e-91	4.86634e-91	2.37593e-91	1.17955e-91	3.4319e-91	3.35177e-91	-8.31012e-92	-4.97991e-91	-5.23669e-91	6.67604e-91	4.83123e-91	-2.40833e-91	3.05054e-92	6.89856e-92	4.44793e-92	9.94362e-92	1.53646e-91	1.98746e-91	2.60151e-91	2.63097e-91	2.07789e-91	2.28325e-91	1.9766e-91	2.18102e-91	2.07117e-91	1.03517e-91	1.21695e-91	1.09619e-91	8.67736e-92	1.08434e-91	4.91638e-92	4.51771e-92	5.79896e-92	-4.79126e-92	1.83629e-91	-4.37525e-93	
9.7103e-90	-6.42669e-90	-2.95183e-90	3.04681e-91	1.83565e-90	-1.12739e-90	-2.92785e-91	2.44319e-90	-8.89509e-91	-2.11715e-90	-3.43452e-90	-3.73555e-91	-2.04033e-90	-2.61892e-90	1.45465e-90	1.35497e-91	-2.22742e-90	-9.99725e-91	-1.27582e-91	-8.29893e-91	-1.00108e-91	6.6469e-91	-2.24885e-90	3.55336e-91	-4.15077e-92	1.63423e-89	-9.87941e-90	-4.69656e-90	-2.37307e-90	-4.39747e-90	-5.9804e-91	-2.03363e-90	-3.60783e-90	-8.73934e-92	-7.03665e-90	-7.01215e-90	-3.98335e-90	-3.38365e-90	-4.50695e-90	-7.08163e-91	-4.66397e-90	-3.49288e-90	3.0864e-93	-1.62674e-90	-2.11204e-90	-2.41814e-91	-8.36216e-91	-2.87385e-90	1.76503e-90	-2.40833e-91	1.002e-89	-5.69769e-92	2.40927e-91	9.74206e-91	-2.19836e-91	-1.28397e-90	-2.50582e-90	-2.65976e-90	-3.07045e-90	-3.6196e-90	-2.31227e-90	-2.76366e-90	-2.94709e-90	-2.0966e-90	-9.99744e-91	-1.63063e-90	-1.39761e-90	-6.65876e-91	-1.67129e-90	-5.7163e-91	-2.66263e-91	-9.08904e-91	7.64507e-91	-2.82328e-90	1.18713e-91	
-3.54854e-93	2.30095e-90	2.0416e-90	1.51382e-90	1.27277e-90	1.35638e-90	1.1668e-90	6.72024e-91	9.82108e-91	1.05636e-90	8.15808e-91	4.06763e-91	9.12388e-91	1.36619e-90	8.38043e-91	6.60788e-91	6.51924e-91	4.05844e-91	4.51986e-91	6.54523e-91	3.88622e-91	3.69265e-92	4.38408e-91	9.09906e-92	2.03091e-92	2.08329e-91	3.36118e-90	3.08981e-90	2.42354e-90	1.53778e-90	1.59221e-91	1.25686e-92	4.33079e-91	8.10161e-91	2.13499e-90	1.7875e-90	9.3963e-91	7.65203e-91	1.06309e-90	6.59361e-91	1.11744e-90	9.06241e-91	2.08849e-91	2.57909e-91	3.22233e-91	-2.25206e-92	5.66275e-92	3.89007e-91	-3.02172e-91	3.05054e-92	-5.69769e-92	2.92737e-90	1.78746e-90	2.08827e-90	1.53675e-90	1.22896e-90	1.2186e-90	8.47417e-91	9.07642e-91	8.04077e-91	9.00301e-91	5.84885e-91	6.34533e-91	1.15491e-90	6.67818e-91	5.22633e-91	6.38117e-91	4.06474e-91	5.38862e-91	4.24065e-91	2.14035e-91	1.26398e-91	8.03343e-92	3.96585e-91	-2.06274e-93	
-1.37186e-90	3.53971e-90	2.90224e-90	2.48266e-90	2.34177e-90	3.19551e-90	3.17413e-90	2.46511e-90	3.36996e-90	3.55899e-90	3.06904e-90	1.92385e-90	2.52008e-90	2.91401e-90	1.58487e-90	1.45183e-90	1.72891e-90	1.13749e-90	9.75627e-91	1.21246e-90	8.34532e-91	2.7243e-91	7.98976e-91	6.2235e-92	3.80323e-92	-2.15951e-90	5.0696e-90	4.49384e-90	3.74849e-90	3.88138e-90	2.32356e-90	2.37971e-90	2.78687e-90	2.22618e-90	4.64544e-90	4.49125e-90	3.24402e-90	2.73668e-90	2.84085e-90	1.54284e-90	2.43187e-90	2.05846e-90	7.60142e-91	8.89571e-91	1.00621e-90	3.66756e-91	4.00638e-91	1.07707e-90	-1.60276e-91	6.89856e-92	2.40927e-91	1.78746e-90	3.17283e-90	2.54343e-90	2.76785e-90	3.11154e-90	3.62396e-90	3.13329e-90	3.0235e-90	3.2098e-90	2.81523e-90	2.249e-90	2.33561e-90	2.54612e-90	1.74744e-90	1.65225e-90	1.44768e-90	1.1288e-90	1.3602e-90	6.11463e-91	5.23262e-91	6.99885e-91	-5.12462e-92	9.21047e-91	1.55187e-92	
7.26765e-91	1.79014e-90	2.31431e-90	2.58478e-90	3.1407e-90	3.34971e-90	3.49312e-90	3.42617e-90	3.42388e-90	3.33801e-90	2.76247e-90	2.34739e-90	2.46451e-90	2.50656e-90	2.03847e-90	1.64012e-90	1.35636e-90	1.10752e-90	1.13943e-90	1.14942e-90	9.15133e-91	4.55828e-91	2.55932e-91	2.63379e-91	7.80373e-92	1.34403e-90	2.46176e-90	3.11042e-90	3.21358e-90	3.05712e-90	2.73921e-90	2.69976e-90	2.83342e-90	3.13824e-90	3.64259e-90	3.16154e-90	2.40063e-90	1.96444e-90	1.81279e-90	1.65106e-90	1.59486e-90	1.21768e-90	7.16869e-91	5.51152e-91	5.11889e-91	3.45974e-91	2.87275e-91	4.11938e-91	3.84723e-91	4.44793e-92	9.74206e-91	2.08827e-90	2.54343e-90	3.71648e-90	2.72473e-90	3.32273e-90	3.57854e-90	3.26537e-90	3.15657e-90	2.7442e-90	2.76104e-90	2.40973e-90	2.13201e-90	2.31677e-90	1.93733e-90	1.57367e-90	1.338e-90	1.41061e-90	1.05495e-90	5.74345e-91	7.3072e-91	5.78425e-91	1.57776e-91	3.16822e-91	5.53906e-92	
-1.77235e-90	3.40001e-90	3.24856e-90	3.05846e-90	3.34267e-90	4.54876e-90	4.60651e-90	4.06549e-90	5.03915e-90	5.12077e-90	4.61038e-90	3.28115e-90	3.62423e-90	3.99379e-90	2.5465e-90	2.19024e-90	2.40146e-90	1.72008e-90	1.464e-90	1.64036e-90	1.0336e-90	3.54891e-91	9.4713e-91	2.25699e-91	7.09792e-92	-2.4039e-90	5.21066e-90	4.72862e-90	4.59216e-90	5.22546e-90	4.07222e-90	4.42642e-90	5.11992e-90	4.44272e-90	6.60844e-90	6.1745e-90	4.61537e-90	3.83967e-90	3.69991e-90	2.52498e-90	3.39726e-90	2.59727e-90	1.13576e-90	1.32326e-90	1.44856e-90	8.10727e-91	6.76078e-91	1.14687e-90	-4.70373e-92	9.94362e-92	-2.19836e-91	1.53675e-90	2.76785e-90	2.72473e-90	4.15276e-90	3.68268e-90	4.66283e-90	4.75089e-90	4.39307e-90	4.34226e-90	3.9777e-90	3.35051e-90	3.25895e-90	3.36486e-90	2.17363e-90	2.34183e-90	2.16882e-90	1.41947e-90	1.57097e-90	1.0281e-90	7.53083e-91	6.8529e-91	1.75568e-91	9.50279e-91	2.51897e-92	
-2.93968e-90	4.26899e-90	3.77649e-90	3.29709e-90	3.44661e-90	5.2097e-90	5.52965e-90	4.84844e-90	6.14193e-90	6.30332e-90	5.80662e-90	4.16889e-90	4.7326e-90	4.85401e-90	2.51886e-90	2.23978e-90	2.91244e-90	2.16141e-90	1.721e-90	1.77126e-90	1.25313e-90	6.33802e-91	1.16038e-90	1.03935e-91	1.11803e-91	-4.47179e-90	6.36975e-90	5.6187e-90	5.25959e-90	6.66016e-90	5.30991e-90	5.70634e-90	6.39873e-90	4.97064e-90	7.78689e-90	7.33533e-90	5.51226e-90	4.79264e-90	4.78965e-90	3.06103e-90	4.35048e-90	3.45967e-90	1.54083e-90	1.72962e-90	1.69598e-90	6.91857e-91	6.99299e-91	1.57856e-90	-4.27764e-92	1.53646e-91	-1.28397e-90	1.22896e-90	3.11154e-90	3.32273e-90	3.68268e-90	6.03818e-90	5.95061e-90	5.91783e-90	6.21816e-90	6.23539e-90	5.29538e-90	4.89149e-90	4.53733e-90	4.10508e-90	3.32328e-90	3.32914e-90	2.44735e-90	2.11931e-90	2.28904e-90	1.00909e-90	1.00859e-90	1.14452e-90	-7.26176e-92	1.40548e-90	2.74981e-92	
-5.62239e-90	6.8139e-90	5.27916e-90	3.86992e-90	3.81782e-90	6.5748e-90	6.49795e-90	4.79361e-90	7.20308e-90	7.60301e-90	7.37155e-90	4.63131e-90	5.67308e-90	6.05444e-90	2.36215e-90	2.41323e-90	3.86888e-90	2.76632e-90	1.96437e-90	2.3727e-90	1.57461e-90	3.82434e-91	1.89771e-90	6.07032e-92	1.36291e-91	-9.08875e-90	1.06152e-89	7.92173e-90	6.59766e-90	8.54878e-90	5.76187e-90	6.6614e-90	7.92175e-90	5.53295e-90	1.10117e-89	1.05389e-89	7.49168e-90	6.3494e-90	6.65775e-90	3.52264e-90	6.03446e-90	4.73283e-90	1.56363e-90	2.27205e-90	2.56343e-90	1.16765e-90	1.36119e-90	2.7363e-90	-6.97349e-91	1.98746e-91	-2.50582e-90	1.2186e-90	3.62396e-90	3.57854e-90	4.66283e-90	5.95061e-90	8.55144e-90	7.32598e-90	7.87807e-90	7.87852e-90	7.07944e-90	6.08163e-90	5.88697e-90	5.49678e-90	4.0005e-90	4.11251e-90	3.17888e-90	2.73179e-90	3.04808e-90	1.19822e-90	1.25522e-90	1.58632e-90	-4.32481e-91	2.49363e-90	-1.17112e-92	
-5.92274e-90	6.19756e-90	4.75108e-90	3.80467e-90	3.92464e-90	6.53102e-90	6.56607e-90	5.15136e-90	7.59571e-90	8.11231e-90	7.73673e-90	4.87388e-90	5.7744e-90	6.22282e-90	2.9062e-90	2.8204e-90	3.8899e-90	2.81642e-90	2.08618e-90	2.35557e-90	1.37368e-90	1.67287e-91	1.88376e-90	2.80303e-91	1.4031e-91	-8.69759e-90	1.00698e-89	7.65429e-90	6.35332e-90	8.57167e-90	6.25872e-90	7.35271e-90	8.73379e-90	6.2331e-90	1.12296e-89	1.08622e-89	7.92626e-90	6.65935e-90	6.7198e-90	3.77567e-90	6.07831e-90	4.63078e-90	1.68208e-90	2.49807e-90	2.85814e-90	1.47291e-90	1.3148e-90	2.41391e-90	-5.90206e-91	2.60151e-91	-2.65976e-90	8.47417e-91	3.13329e-90	3.26537e-90	4.75089e-90	5.91783e-90	7.32598e-90	8.94511e-90	7.52161e-90	8.10663e-90	6.9957e-90	6.39683e-90	6.2013e-90	5.66691e-90	3.89303e-90	4.22863e-90	3.63435e-90	2.72795e-90	2.8994e-90	1.44908e-90	1.36398e-90	1.36838e-90	-1.7333e-91	2.27846e-90	-6.3697e-93	
-6.06694e-90	7.1342e-90	5.17663e-90	3.52618e-90	3.57531e-90	6.65816e-90	6.58474e-90	4.85036e-90	7.5604e-90	8.02133e-90	7.90742e-90	4.94582e-90	6.08743e-90	6.45522e-90	2.43792e-90	2.40236e-90	4.04575e-90	2.9908e-90	2.08256e-90	2.26816e-90	1.43848e-90	4.34437e-91	2.07048e-90	-1.3089e-92	1.48586e-91	-1.00203e-89	1.09948e-89	8.08424e-90	6.63942e-90	8.73337e-90	5.82008e-90	6.57083e-90	7.83079e-90	5.37206e-90	1.12109e-89	1.0673e-89	7.41186e-90	6.44932e-90	6.97307e-90	3.71777e-90	6.46316e-90	5.16493e-90	1.90906e-90	2.62769e-90	2.76609e-90	1.00938e-90	1.05065e-90	2.62555e-90	-6.69007e-91	2.63097e-91	-3.07045e-90	9.07642e-91	3.0235e-90	3.15657e-90	4.39307e-90	6.21816e-90	7.87807e-90	7.52161e-90	9.63417e-90	8.00796e-90	7.2829e-90	6.96674e-90	6.91844e-90	5.64546e-90	4.13248e-90	4.80375e-90	3.494e-90	2.82394e-90	3.26242e-90	1.44395e-90	1.39388e-90	1.44563e-90	-4.00115e-91	2.63983e-90	-4.0214e-92	
-7.66128e-90	7.86526e-90	5.71514e-90	3.75617e-90	3.37743e-90	6.59356e-90	6.62482e-90	4.73421e-90	7.95467e-90	8.65026e-90	8.38725e-90	5.00007e-90	6.1687e-90	6.73333e-90	2.47822e-90	2.62966e-90	4.24747e-90	2.84634e-90	1.98352e-90	2.52248e-90	1.46588e-90	1.36034e-91	2.30039e-90	3.74781e-92	1.16937e-91	-1.19505e-89	1.21304e-89	8.73696e-90	6.98395e-90	9.61192e-90	6.30982e-90	7.46219e-90	9.05744e-90	5.84919e-90	1.22848e-89	1.19546e-89	8.58244e-90	7.3572e-90	7.77903e-90	4.12234e-90	7.39629e-90	5.80695e-90	1.99912e-90	2.86584e-90	3.07672e-90	1.25832e-90	1.43832e-90	3.09152e-90	-1.2016e-90	2.07789e-91	-3.6196e-90	8.04077e-91	3.2098e-90	2.7442e-90	4.34226e-90	6.23539e-90	7.87852e-90	8.10663e-90	8.00796e-90	9.76582e-90	7.16172e-90	6.9598e-90	6.68144e-90	5.95594e-90	4.32206e-90	4.53971e-90	3.59985e-90	2.64875e-90	3.40125e-90	1.46613e-90	1.24152e-90	1.57849e-90	-6.21603e-91	3.03739e-90	-6.42115e-92	
-4.83143e-90	5.83273e-90	4.42336e-90	3.15658e-90	3.06764e-90	5.48475e-90	5.43438e-90	4.21366e-90	6.43856e-90	6.91673e-90	6.9227e-90	4.2596e-90	4.99585e-90	5.47656e-90	2.39992e-90	2.4261e-90	3.4651e-90	2.38031e-90	1.70129e-90	2.04202e-90	1.27128e-90	2.4799e-91	1.66321e-90	1.03236e-91	1.13884e-91	-7.8726e-90	9.05783e-90	6.72016e-90	5.70832e-90	7.61511e-90	5.45061e-90	6.48241e-90	7.66471e-90	5.31045e-90	9.81349e-90	9.29433e-90	6.69458e-90	5.80067e-90	5.93704e-90	3.11439e-90	5.31427e-90	4.24898e-90	1.59622e-90	2.26281e-90	2.46175e-90	1.07136e-90	1.09086e-90	2.2286e-90	-6.14267e-91	2.28325e-91	-2.31227e-90	9.00301e-91	2.81523e-90	2.76104e-90	3.9777e-90	5.29538e-90	7.07944e-90	6.9957e-90	7.2829e-90	7.16172e-90	7.88021e-90	5.39763e-90	5.70565e-90	5.49597e-90	3.85627e-90	3.94613e-90	3.03102e-90	2.58298e-90	2.76013e-90	1.38366e-90	1.1432e-90	1.28219e-90	-1.93554e-91	2.0297e-90	-8.25473e-93	
-5.25553e-90	5.61583e-90	4.071e-90	2.66619e-90	2.61993e-90	5.02787e-90	4.91506e-90	3.53602e-90	5.88622e-90	6.37364e-90	6.25904e-90	4.00439e-90	4.84947e-90	5.1288e-90	2.03327e-90	1.96758e-90	3.22735e-90	2.44819e-90	1.69559e-90	1.80235e-90	1.14893e-90	2.39127e-91	1.5665e-90	-3.01727e-92	1.08505e-91	-8.51867e-90	8.53195e-90	6.20694e-90	5.01105e-90	7.14939e-90	5.104e-90	5.81635e-90	6.68552e-90	4.35965e-90	8.9862e-90	8.81977e-90	6.36144e-90	5.47669e-90	5.84054e-90	3.20402e-90	5.24322e-90	4.06498e-90	1.60507e-90	2.24337e-90	2.28511e-90	9.44004e-91	9.2848e-91	2.09738e-90	-5.2727e-91	1.9766e-91	-2.76366e-90	5.84885e-91	2.249e-90	2.40973e-90	3.35051e-90	4.89149e-90	6.08163e-90	6.39683e-90	6.96674e-90	6.9598e-90	5.39763e-90	6.71729e-90	5.32649e-90	4.81883e-90	3.51432e-90	3.81956e-90	2.91343e-90	2.29823e-90	2.83738e-90	1.07631e-90	1.28772e-90	1.22158e-90	-3.39709e-91	2.10107e-90	-3.1838e-92	
-6.39598e-90	6.76475e-90	4.5863e-90	2.64987e-90	2.22163e-90	4.86397e-90	4.67852e-90	2.76256e-90	5.60214e-90	6.53484e-90	6.5352e-90	3.61746e-90	4.85725e-90	5.3054e-90	1.6646e-90	1.87488e-90	3.16786e-90	2.06886e-90	1.50611e-90	1.90847e-90	1.03349e-90	2.0258e-92	1.97907e-90	-9.81505e-94	1.10298e-91	-1.02514e-89	1.0081e-89	6.66461e-90	4.78837e-90	6.80439e-90	4.12122e-90	5.22236e-90	6.48023e-90	3.91624e-90	9.5611e-90	9.26018e-90	6.30987e-90	5.34619e-90	5.86003e-90	2.69511e-90	5.53076e-90	4.5252e-90	1.59752e-90	2.38489e-90	2.50688e-90	8.89382e-91	9.95444e-91	2.44642e-90	-9.65593e-91	2.18102e-91	-2.94709e-90	6.34533e-91	2.33561e-90	2.13201e-90	3.25895e-90	4.53733e-90	5.88697e-90	6.2013e-90	6.91844e-90	6.68144e-90	5.70565e-90	5.32649e-90	6.66262e-90	4.16145e-90	3.32574e-90	3.90778e-90	2.79987e-90	2.34469e-90	2.60482e-90	1.23943e-90	1.1802e-90	1.24591e-90	-5.65299e-91	2.55903e-90	-6.83292e-92	
-4.86301e-90	5.55287e-90	4.10618e-90	2.82637e-90	2.58729e-90	4.58523e-90	4.3431e-90	2.99531e-90	5.30556e-90	5.73621e-90	5.74912e-90	3.42858e-90	4.27616e-90	4.91511e-90	2.06067e-90	1.89005e-90	2.87867e-90	2.09749e-90	1.53034e-90	1.89152e-90	1.15967e-90	1.41102e-91	1.5425e-90	1.73562e-92	9.39077e-92	-7.52418e-90	8.58138e-90	6.3305e-90	5.2017e-90	6.77031e-90	4.38275e-90	5.17198e-90	6.29344e-90	4.14101e-90	8.71132e-90	8.41673e-90	5.97261e-90	5.15708e-90	5.36604e-90	2.56843e-90	4.736e-90	3.92573e-90	1.42823e-90	1.89888e-90	1.95539e-90	7.10399e-91	9.53771e-91	2.20074e-90	-5.14047e-91	2.07117e-91	-2.0966e-90	1.15491e-90	2.54612e-90	2.31677e-90	3.36486e-90	4.10508e-90	5.49678e-90	5.66691e-90	5.64546e-90	5.95594e-90	5.49597e-90	4.81883e-90	4.16145e-90	5.38438e-90	2.51729e-90	3.22096e-90	2.72771e-90	1.76677e-90	2.44402e-90	1.01946e-90	1.07669e-90	9.36759e-91	-2.20102e-91	1.9703e-90	-4.09809e-92	
-1.65396e-90	2.53055e-90	2.2072e-90	1.83775e-90	2.04699e-90	3.06191e-90	3.23305e-90	2.89027e-90	3.68035e-90	3.86781e-90	3.63783e-90	2.6004e-90	2.77859e-90	2.85222e-90	1.69106e-90	1.60931e-90	1.80625e-90	1.26131e-90	1.09482e-90	1.1125e-90	7.09851e-91	1.76116e-91	5.64706e-91	1.43416e-91	6.54318e-92	-2.72545e-90	3.8027e-90	3.1935e-90	2.74334e-90	3.52515e-90	2.93381e-90	3.39357e-90	3.96329e-90	3.26672e-90	4.82628e-90	4.33371e-90	3.08513e-90	2.72182e-90	3.09309e-90	2.43751e-90	2.98733e-90	2.11474e-90	9.74191e-91	1.16403e-90	1.26195e-90	7.86344e-91	5.96527e-91	8.00517e-91	-2.34234e-91	1.03517e-91	-9.99744e-91	6.67818e-91	1.74744e-90	1.93733e-90	2.17363e-90	3.32328e-90	4.0005e-90	3.89303e-90	4.13248e-90	4.32206e-90	3.85627e-90	3.51432e-90	3.32574e-90	2.51729e-90	3.38424e-90	1.84238e-90	1.72546e-90	1.74125e-90	1.46239e-90	8.93247e-91	5.57858e-91	9.14796e-91	-8.99978e-92	8.56431e-91	1.37802e-92	
-4.11596e-90	4.43887e-90	3.06142e-90	1.83585e-90	1.66127e-90	3.40215e-90	3.14832e-90	1.98409e-90	3.91649e-90	4.39081e-90	4.29446e-90	2.36574e-90	3.35821e-90	3.8815e-90	1.47231e-90	1.40722e-90	2.22222e-90	1.58138e-90	1.02983e-90	1.19974e-90	6.5303e-91	6.32197e-92	1.3157e-90	-9.354e-92	8.28531e-92	-6.38907e-90	6.81195e-90	4.69401e-90	3.67757e-90	5.14729e-90	3.43558e-90	4.08133e-90	4.80015e-90	3.0782e-90	6.81404e-90	6.66353e-90	4.73308e-90	4.00479e-90	4.02848e-90	1.67331e-90	3.61154e-90	3.14382e-90	1.26107e-90	1.77218e-90	1.75484e-90	5.63243e-91	7.09857e-91	1.72325e-90	-6.45269e-91	1.21695e-91	-1.63063e-90	5.22633e-91	1.65225e-90	1.57367e-90	2.34183e-90	3.32914e-90	4.11251e-90	4.22863e-90	4.80375e-90	4.53971e-90	3.94613e-90	3.81956e-90	3.90778e-90	3.22096e-90	1.84238e-90	3.46208e-90	1.4655e-90	1.57566e-90	2.06458e-90	5.19983e-91	9.61224e-91	6.50572e-91	-1.75601e-91	1.55531e-90	-3.54832e-92	
-2.42795e-90	2.98494e-90	2.36734e-90	1.83889e-90	1.8152e-90	2.92146e-90	2.96198e-90	2.34678e-90	3.48356e-90	3.80282e-90	3.75576e-90	2.46783e-90	2.64903e-90	2.79262e-90	1.38019e-90	1.43016e-90	1.93366e-90	1.29687e-90	1.04143e-90	1.30218e-90	8.91033e-91	2.24011e-91	8.50565e-91	1.92025e-91	6.15062e-92	-3.67337e-90	4.62737e-90	3.61184e-90	3.04813e-90	3.87091e-90	2.56978e-90	2.92587e-90	3.55614e-90	2.40557e-90	4.69981e-90	4.69109e-90	3.49479e-90	3.00854e-90	3.11279e-90	1.82119e-90	2.8449e-90	2.24324e-90	9.05277e-91	1.10747e-90	1.19416e-90	5.39524e-91	4.47547e-91	1.05451e-90	-2.07283e-91	1.09619e-91	-1.39761e-90	6.38117e-91	1.44768e-90	1.338e-90	2.16882e-90	2.44735e-90	3.17888e-90	3.63435e-90	3.494e-90	3.59985e-90	3.03102e-90	2.91343e-90	2.79987e-90	2.72771e-90	1.72546e-90	1.4655e-90	2.51217e-90	7.72148e-91	1.25586e-90	9.89422e-91	3.87754e-91	7.18385e-91	-1.52931e-91	1.08484e-90	-7.69508e-93	
-1.34488e-90	1.68237e-90	1.4288e-90	1.02331e-90	1.16167e-90	1.83477e-90	1.87119e-90	1.60412e-90	2.13283e-90	2.263e-90	2.11249e-90	1.31469e-90	1.53167e-90	1.66867e-90	9.52412e-91	9.84574e-91	1.24148e-90	9.53181e-91	6.38847e-91	5.94772e-91	4.06701e-91	1.08664e-91	4.05061e-91	4.90756e-92	5.24124e-92	-1.95816e-90	2.32288e-90	1.83199e-90	1.60788e-90	2.22975e-90	1.85732e-90	2.28919e-90	2.70069e-90	2.28373e-90	3.40981e-90	2.9939e-90	2.09136e-90	1.83201e-90	1.99254e-90	1.41569e-90	1.747e-90	1.2117e-90	5.20114e-91	7.70782e-91	8.90604e-91	5.70436e-91	4.94088e-91	6.29767e-91	-8.70789e-92	8.67736e-92	-6.65876e-91	4.06474e-91	1.1288e-90	1.41061e-90	1.41947e-90	2.11931e-90	2.73179e-90	2.72795e-90	2.82394e-90	2.64875e-90	2.58298e-90	2.29823e-90	2.34469e-90	1.76677e-90	1.74125e-90	1.57566e-90	7.72148e-91	1.92853e-90	7.09191e-91	3.86422e-91	8.3584e-91	3.12311e-91	6.29804e-92	5.28851e-91	1.98602e-92	
-4.13598e-90	4.15824e-90	2.58363e-90	1.28404e-90	8.05909e-91	2.38692e-90	2.07595e-90	7.42849e-91	2.52052e-90	2.92712e-90	3.02768e-90	1.44315e-90	2.4891e-90	2.91613e-90	5.79812e-91	6.96935e-91	1.69285e-90	1.19448e-90	7.58243e-91	9.17943e-91	4.60672e-91	-1.33644e-92	1.22447e-90	-1.89594e-91	5.79027e-92	-6.57914e-90	6.51032e-90	4.25997e-90	2.98924e-90	4.0788e-90	2.01608e-90	2.43986e-90	3.10733e-90	1.42654e-90	5.22883e-90	5.21026e-90	3.47352e-90	2.94487e-90	3.24776e-90	1.05244e-90	3.0582e-90	2.66648e-90	8.35709e-91	1.35725e-90	1.39539e-90	2.83743e-91	4.72115e-91	1.5979e-90	-6.79587e-91	1.08434e-91	-1.67129e-90	5.38862e-91	1.3602e-90	1.05495e-90	1.57097e-90	2.28904e-90	3.04808e-90	2.8994e-90	3.26242e-90	3.40125e-90	2.76013e-90	2.83738e-90	2.60482e-90	2.44402e-90	1.46239e-90	2.06458e-90	1.25586e-90	7.09191e-91	2.17236e-90	2.06524e-91	4.70665e-91	8.42801e-91	-4.98634e-91	1.63828e-90	-4.40379e-92	
-5.58726e-91	1.02393e-90	8.98824e-91	8.17077e-91	9.47186e-91	1.25291e-90	1.28916e-90	1.20273e-90	1.57686e-90	1.7461e-90	1.6382e-90	1.07287e-90	9.7982e-91	1.05948e-90	6.59217e-91	5.83411e-91	6.23984e-91	3.85285e-91	5.09403e-91	6.92975e-91	4.35376e-91	1.08516e-91	2.63663e-91	1.47598e-91	9.75491e-93	-9.12397e-91	1.47071e-90	1.3781e-90	1.19621e-90	1.21802e-90	8.02671e-91	9.44752e-91	1.31162e-90	1.05438e-90	1.60789e-90	1.48664e-90	1.06797e-90	9.4334e-91	1.05191e-90	9.08176e-91	1.17209e-90	7.7551e-91	2.34351e-91	2.35002e-91	3.16993e-91	2.12123e-91	1.25348e-91	2.36862e-91	1.8274e-92	4.91638e-92	-5.7163e-91	4.24065e-91	6.11463e-91	5.74345e-91	1.0281e-90	1.00909e-90	1.19822e-90	1.44908e-90	1.44395e-90	1.46613e-90	1.38366e-90	1.07631e-90	1.23943e-90	1.01946e-90	8.93247e-91	5.19983e-91	9.89422e-91	3.86422e-91	2.06524e-91	9.70783e-91	-1.18451e-91	2.77845e-91	1.48697e-91	2.13877e-91	1.11812e-92	
-7.89096e-91	9.89683e-91	9.56327e-91	6.61186e-91	5.68537e-91	8.89911e-91	8.92429e-91	7.16005e-91	1.1004e-90	1.17094e-90	1.1169e-90	7.61185e-91	9.82304e-91	1.12289e-90	6.79964e-91	6.35713e-91	6.99134e-91	4.3701e-91	2.73634e-91	4.1845e-91	3.10461e-91	3.48438e-92	2.35976e-91	-8.29428e-93	4.03043e-92	-1.34353e-90	1.37537e-90	9.83163e-91	9.56077e-91	1.59426e-90	1.52232e-90	1.75511e-90	1.81315e-90	1.51159e-90	2.28051e-90	2.09913e-90	1.53825e-90	1.23036e-90	1.07132e-90	4.63716e-91	7.9366e-91	8.27165e-91	6.28088e-91	7.13609e-91	5.65535e-91	1.72739e-91	1.67901e-91	4.11138e-91	6.69939e-93	4.51771e-92	-2.66263e-91	2.14035e-91	5.23262e-91	7.3072e-91	7.53083e-91	1.00859e-90	1.25522e-90	1.36398e-90	1.39388e-90	1.24152e-90	1.1432e-90	1.28772e-90	1.1802e-90	1.07669e-90	5.57858e-91	9.61224e-91	3.87754e-91	8.3584e-91	4.70665e-91	-1.18451e-91	9.56066e-91	-1.66908e-91	1.02622e-91	3.26372e-91	-1.92912e-93	
-1.68263e-90	1.59293e-90	9.66006e-91	5.39004e-91	4.36748e-91	1.11784e-90	1.01608e-90	4.87697e-91	1.15416e-90	1.34596e-90	1.37514e-90	6.41499e-91	8.75465e-91	9.48704e-91	5.48065e-92	2.08953e-91	6.65568e-91	4.81585e-91	3.5207e-91	3.64818e-91	2.44107e-91	7.59723e-92	4.50162e-91	-9.2962e-93	3.23884e-92	-2.49546e-90	2.60091e-90	1.70084e-90	1.08391e-90	1.40253e-90	4.71721e-91	6.23437e-91	8.56198e-91	1.52199e-92	1.39991e-90	1.48886e-90	9.47832e-91	8.77406e-91	1.19814e-90	4.42541e-91	1.11071e-90	7.99384e-91	6.17484e-93	2.8657e-91	4.52846e-91	1.51517e-91	2.65424e-91	6.61281e-91	-2.27089e-91	5.79896e-92	-9.08904e-91	1.26398e-91	6.99885e-91	5.78425e-91	6.8529e-91	1.14452e-90	1.58632e-90	1.36838e-90	1.44563e-90	1.57849e-90	1.28219e-90	1.22158e-90	1.24591e-90	9.36759e-91	9.14796e-91	6.50572e-91	7.18385e-91	3.12311e-91	8.42801e-91	2.77845e-91	-1.66908e-91	9.93491e-91	-5.46994e-91	7.98176e-91	-7.37845e-93	
2.83584e-90	-2.08659e-90	-8.93292e-91	9.32293e-92	6.85362e-91	-2.00749e-91	-6.14624e-92	8.71758e-91	-1.0097e-91	-3.16782e-91	-5.12238e-91	3.38793e-91	-2.05997e-91	-4.20903e-91	7.32768e-91	3.84433e-91	-3.08879e-91	-8.59756e-92	5.75596e-92	-7.71808e-92	1.1429e-91	2.42443e-91	-6.33972e-91	1.27451e-91	-1.71779e-92	4.0126e-90	-3.43034e-90	-1.60008e-90	-5.20773e-91	-8.47631e-91	7.00695e-91	3.98414e-91	4.20536e-92	1.14409e-90	-1.1059e-90	-1.295e-90	-5.22302e-91	-3.88398e-91	-7.82174e-91	4.02746e-91	-9.34892e-91	-8.84867e-91	8.09216e-92	-3.38624e-91	-4.35383e-91	1.09711e-91	-1.70461e-91	-8.29549e-91	6.97708e-91	-4.79126e-92	7.64507e-91	8.03343e-92	-5.12462e-92	1.57776e-91	1.75568e-91	-7.26176e-92	-4.32481e-91	-1.7333e-91	-4.00115e-91	-6.21603e-91	-1.93554e-91	-3.39709e-91	-5.65299e-91	-2.20102e-91	-8.99978e-92	-1.75601e-91	-1.52931e-91	6.29804e-92	-4.98634e-91	1.48697e-91	1.02622e-91	-5.46994e-91	9.90795e-91	-1.32187e-90	7.6422e-92	
-7.9855e-90	6.71128e-90	3.60095e-90	8.89297e-91	-5.1885e-91	2.12634e-90	1.62002e-90	-1.01878e-90	1.94028e-90	2.58592e-90	3.04442e-90	3.51449e-91	2.1226e-90	2.90472e-90	-8.36362e-91	-1.51563e-91	1.7408e-90	8.84331e-91	3.32876e-91	9.03234e-91	1.46328e-91	-5.13461e-91	2.13977e-90	-2.6538e-91	5.17157e-92	-1.22232e-89	1.06292e-89	5.90586e-90	3.19179e-90	4.45495e-90	3.69413e-91	1.40835e-90	2.75795e-90	-1.64521e-91	6.51669e-90	6.60595e-90	3.80821e-90	3.11606e-90	3.97737e-90	3.83921e-91	4.22343e-90	3.65989e-90	3.79654e-91	1.50163e-90	1.87552e-90	1.88867e-91	7.14073e-91	2.55788e-90	-1.75122e-90	1.83629e-91	-2.82328e-90	3.96585e-91	9.21047e-91	3.16822e-91	9.50279e-91	1.40548e-90	2.49363e-90	2.27846e-90	2.63983e-90	3.03739e-90	2.0297e-90	2.10107e-90	2.55903e-90	1.9703e-90	8.56431e-91	1.55531e-90	1.08484e-90	5.28851e-91	1.63828e-90	2.13877e-91	3.26372e-91	7.98176e-91	-1.32187e-90	3.14748e-90	-1.65485e-91	
4.15491e-91	-3.27616e-91	-1.54783e-91	-4.59096e-93	7.63185e-92	-4.7832e-92	-9.23024e-93	1.37901e-91	-1.84202e-92	-5.84709e-92	-9.22503e-92	3.72845e-92	-6.16564e-92	-1.02546e-91	8.68573e-92	5.10338e-92	-4.66517e-92	-8.84547e-93	1.55047e-92	-1.40216e-92	2.70954e-92	4.61444e-92	-1.13064e-91	1.98285e-92	1.12815e-93	6.26036e-91	-5.20982e-91	-2.50656e-91	-9.69818e-92	-1.53161e-91	5.10707e-92	-5.36895e-93	-7.19877e-92	7.84645e-92	-2.54954e-91	-2.65896e-91	-1.34877e-91	-1.03169e-91	-1.48637e-91	2.81576e-92	-1.89666e-91	-1.80979e-91	-2.19347e-92	-7.28397e-92	-7.86337e-92	8.64028e-93	-2.76512e-92	-1.20861e-91	1.20357e-91	-4.37525e-93	1.18713e-91	-2.06274e-93	1.55187e-92	5.53906e-92	2.51897e-92	2.74981e-92	-1.17112e-92	-6.3697e-93	-4.0214e-92	-6.42115e-92	-8.25473e-93	-3.1838e-92	-6.83292e-92	-4.09809e-92	1.37802e-92	-3.54832e-92	-7.69508e-93	1.98602e-92	-4.40379e-92	1.11812e-92	-1.92912e-93	-7.37845e-93	7.6422e-92	-1.65485e-91	1.58958e-92	


==> Antineutrino Energy Spectrum Unfolding Based on the Daya Bay Measurement and Its Application/anc/ResponseMatrix_IAV_Effect.txt <==
# The reponse matrix of IAV effect, which can be used to generate the total response matrix of Daya Bay detector step by step. 
# The response matrix is reported in 240x240 matrix. 
# There 240 rows, representing [positron kinetic energy + positron annihilation energy (1.022 MeV)] from 0 to 12 MeV, with 0.05 MeV bin width. 
# There 240 columns, representing [true energy deposited in LS and GdLS region] from 0 to 12 MeV, with 0.05 MeV bin width. 
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	0	2	5	12	20	29	45	40	64	69	130	333	4637	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	6	7	20	27	37	54	87	70	108	155	297	775	7963	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	2	2	3	12	22	25	47	61	83	73	111	148	291	750	7984	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	1	0	1	2	2	5	8	27	19	35	71	67	89	115	169	258	766	8188	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	1	1	2	2	2	3	16	14	21	40	52	79	95	124	137	258	752	8092	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	0	4	5	6	8	13	18	17	33	76	89	108	88	142	244	750	8248	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	2	0	3	0	1	2	4	5	5	6	12	8	28	23	38	61	105	98	115	146	235	796	8146	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	1	0	1	2	1	4	3	6	15	7	4	11	21	26	38	85	87	63	102	144	252	709	8011	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	5	0	1	4	11	3	8	11	10	32	30	60	46	61	80	94	140	245	727	7966	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	3	3	6	4	7	3	4	8	14	39	49	30	39	80	72	90	124	252	725	8082	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	2	2	2	1	5	5	7	7	2	3	10	22	40	21	41	56	73	84	90	122	251	741	8127	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	1	0	2	1	0	2	4	6	8	3	6	6	14	7	17	55	18	9	28	54	68	87	109	128	267	716	8019	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	1	0	1	1	0	0	0	2	0	4	6	7	4	4	8	7	13	17	39	5	17	27	27	78	65	68	85	125	271	766	8155	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	0	2	2	4	2	8	9	4	7	8	19	44	2	13	17	17	40	55	56	86	109	115	284	721	8009	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	3	0	1	1	2	3	7	7	5	1	3	8	14	11	43	3	3	4	11	21	23	42	88	85	82	139	282	682	8083	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	1	1	4	2	3	5	4	3	7	7	9	11	30	4	4	4	4	17	23	36	56	66	66	92	138	248	699	8117	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	0	0	0	0	2	4	3	6	6	3	8	9	7	14	35	2	0	1	5	6	18	22	36	63	77	76	103	133	270	748	8319	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	1	0	1	3	4	6	6	5	6	6	10	8	39	2	4	2	4	3	6	16	21	42	52	54	89	92	128	225	770	8123	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	2	1	0	1	2	1	2	2	2	4	5	5	7	7	7	10	17	39	3	4	3	2	1	5	6	19	31	39	58	78	79	89	158	243	777	7971	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	1	1	3	4	3	9	6	4	8	12	38	6	3	2	1	5	2	1	3	13	19	40	69	75	86	98	131	273	772	8023	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	1	0	0	1	1	1	5	2	5	11	7	3	8	14	27	3	2	3	2	3	0	4	3	10	8	28	43	58	71	70	85	149	253	767	8144	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	1	1	1	2	1	5	5	6	2	9	4	9	8	15	38	2	3	3	1	2	3	3	4	6	8	21	23	27	58	77	75	94	128	260	748	8246	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	1	1	3	5	4	9	1	7	4	5	11	25	2	1	2	2	2	3	1	5	2	8	5	13	23	32	57	74	58	103	146	256	781	8129	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	3	0	3	1	5	4	6	2	3	8	11	13	27	4	6	1	3	1	2	2	2	8	4	9	6	17	27	24	75	79	63	95	108	284	744	8292	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	2	1	1	0	1	0	4	4	4	1	4	3	7	9	16	39	0	2	2	2	2	2	0	4	5	4	0	5	6	12	14	37	77	71	78	108	142	279	743	7924	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	1	0	2	0	1	0	2	1	2	8	6	5	3	3	26	32	3	2	3	5	1	1	1	2	4	1	2	5	5	8	20	17	24	47	83	68	88	129	270	748	8028	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	1	0	0	0	1	1	2	0	1	2	2	6	4	1	4	4	6	13	17	4	1	2	2	3	2	1	3	3	4	1	3	6	5	6	13	22	33	59	77	71	99	146	273	769	7920	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	1	0	0	1	2	3	3	5	4	3	6	8	15	12	29	6	1	1	4	3	1	3	1	10	1	4	4	3	2	4	9	22	30	30	50	66	81	97	132	251	813	8141	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	3	0	1	0	7	5	9	6	6	5	12	9	16	34	1	3	1	2	3	0	3	4	3	1	2	4	1	2	5	5	9	19	27	27	63	57	87	87	140	292	768	7941	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	3	0	0	4	2	6	4	5	5	6	11	24	5	0	1	4	0	3	1	3	1	2	5	3	2	2	6	4	3	1	11	16	41	54	66	69	92	170	252	825	8080	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	2	0	1	3	1	1	5	7	3	4	7	4	7	14	31	3	2	3	0	3	0	1	2	2	3	3	4	2	5	6	7	7	1	8	18	19	34	52	57	93	94	151	258	759	8149	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	2	3	8	4	5	3	3	7	7	15	27	4	1	3	2	1	1	3	2	3	0	4	2	6	3	4	3	2	4	5	5	11	32	32	68	69	96	102	140	251	755	8131	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	2	0	2	1	1	4	4	5	6	7	2	5	9	26	1	1	3	1	1	1	2	4	2	1	5	3	1	3	3	2	4	5	4	1	6	18	15	42	41	58	64	83	129	238	708	8093	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	1	3	1	0	1	2	3	3	5	4	5	5	3	17	26	1	3	0	2	1	1	2	3	3	4	9	6	2	1	3	2	1	9	9	6	3	9	17	20	38	41	71	73	92	135	242	799	7826	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
1	0	0	0	0	0	0	0	0	2	0	4	1	2	6	6	3	5	11	9	26	3	2	3	0	0	3	0	2	1	1	5	2	2	5	3	3	3	5	2	3	3	2	8	18	18	43	43	72	81	94	151	225	798	8195	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	4	2	0	3	1	3	5	8	6	8	5	9	14	27	2	4	1	2	0	5	3	2	3	4	4	3	3	0	1	3	3	4	1	1	2	7	5	8	15	22	43	55	61	79	80	130	270	780	8054	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	2	0	1	3	4	4	4	8	6	4	8	16	31	5	0	1	0	3	4	3	3	5	1	2	5	3	3	4	2	3	4	4	5	2	2	3	2	5	17	19	35	59	76	81	92	123	254	738	8085	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	1	1	3	6	6	6	4	8	5	14	11	24	3	2	0	3	0	2	3	4	2	0	1	6	2	3	3	3	6	2	3	4	2	5	3	4	5	7	19	24	31	55	86	73	85	151	246	751	7981	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	1	0	1	6	5	3	3	3	7	4	9	30	4	1	0	2	2	4	2	2	1	1	2	1	2	4	0	2	3	4	2	4	2	4	4	1	4	6	11	15	15	33	66	69	80	94	133	272	748	8201	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	1	1	1	0	2	3	0	5	3	2	6	7	10	18	20	3	2	0	1	2	3	2	3	2	0	2	2	0	2	2	1	1	5	3	3	5	2	3	5	5	6	3	6	11	19	27	57	89	71	76	152	249	826	7971	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	2	1	4	1	6	5	3	6	2	7	6	14	23	1	2	2	2	5	2	1	0	3	3	0	2	2	3	2	3	2	1	4	2	3	2	2	4	4	5	4	7	9	18	25	24	56	53	80	91	136	276	747	7949	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	0	0	1	2	4	5	5	8	1	4	2	10	15	23	1	1	2	1	3	2	9	4	2	1	2	4	4	0	1	5	5	3	1	3	2	4	2	4	3	4	6	3	3	4	25	28	35	59	60	64	117	133	258	738	8069	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	2	0	1	0	2	3	2	1	5	6	5	3	6	9	6	32	4	3	1	2	3	2	3	1	1	0	5	2	4	4	0	2	4	1	2	2	1	2	6	3	3	7	1	3	4	2	8	20	19	31	58	67	92	78	130	237	729	8160	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	2	1	1	1	2	8	5	4	5	5	11	11	27	7	2	3	0	3	0	2	4	2	1	4	3	3	6	2	4	6	2	2	0	0	4	4	4	0	5	1	4	4	4	5	7	19	17	45	60	85	71	93	126	259	790	8061	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	1	0	0	0	1	0	0	0	3	3	3	2	4	4	3	5	2	9	24	2	2	3	0	3	0	3	4	2	5	2	2	5	4	5	5	2	3	3	5	1	0	2	3	3	2	4	7	1	5	9	4	9	12	22	38	54	62	86	100	145	277	778	8018	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	1	2	0	2	3	3	2	5	2	2	11	3	9	24	2	1	2	1	3	4	2	1	0	2	2	4	3	1	3	2	1	1	2	2	5	5	5	7	1	2	6	4	4	3	2	1	7	10	24	26	34	50	84	91	105	145	272	708	8045	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	1	0	1	4	1	5	3	5	9	8	11	27	5	2	2	1	6	1	0	4	0	4	2	4	1	3	3	3	4	2	1	2	2	2	0	2	3	3	4	1	4	0	3	5	3	5	7	11	21	37	61	69	84	80	127	253	752	7893	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	3	2	1	1	1	3	3	5	4	3	1	9	8	12	21	2	1	2	2	3	3	3	1	3	3	3	2	4	1	3	1	5	0	2	3	3	2	1	1	6	1	3	2	4	9	2	4	3	5	4	12	20	16	35	44	71	60	100	128	296	735	8225	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	1	2	0	1	2	5	5	7	5	3	4	13	9	23	7	2	3	3	5	0	4	3	0	2	3	2	4	3	3	3	1	0	2	3	4	1	4	2	3	5	1	2	2	2	2	4	4	2	4	3	11	16	26	36	58	66	77	92	158	267	754	7964	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	1	1	1	0	0	1	0	1	4	0	2	6	6	3	2	13	22	0	3	3	3	4	2	0	1	1	1	5	4	2	3	6	5	2	4	7	3	1	1	7	0	4	2	5	3	0	5	3	5	4	1	3	5	5	11	17	16	32	55	73	72	82	131	272	771	7981	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	2	1	0	3	1	6	4	1	6	1	1	3	6	9	13	21	3	1	3	5	1	5	5	4	1	2	5	0	6	3	5	3	0	2	1	0	2	5	2	1	6	1	3	3	1	3	0	6	8	6	3	2	2	7	5	16	27	34	61	54	78	99	134	265	735	7891	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	1	1	0	3	0	3	3	3	10	7	5	4	4	8	11	24	1	1	2	2	3	0	3	3	1	0	4	2	2	3	4	3	5	4	1	2	3	4	2	4	4	1	4	3	3	4	3	7	2	2	5	4	9	4	2	10	20	27	37	57	74	77	104	141	265	764	8045	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	1	3	1	2	4	1	5	5	3	4	7	6	9	21	3	2	0	2	1	2	0	1	5	2	3	1	3	1	6	1	3	4	2	1	6	5	4	4	0	1	1	3	2	4	2	4	4	4	3	4	3	4	4	6	10	11	21	31	69	68	85	100	142	269	719	7921	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	1	0	0	1	2	4	7	3	5	3	3	8	9	17	5	0	5	2	1	4	1	5	1	1	4	2	2	3	5	4	4	3	4	4	3	6	1	2	3	5	3	0	5	3	4	6	2	4	2	2	6	0	5	2	2	10	29	22	40	50	59	84	87	127	283	749	8035	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	1	2	3	3	1	7	3	1	2	4	8	6	23	1	1	2	1	2	1	2	0	1	1	1	3	4	5	1	4	5	4	5	2	3	4	4	4	0	4	1	4	0	5	3	1	0	6	5	5	7	5	6	3	3	3	4	23	20	34	59	58	75	86	161	251	744	8164	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	1	0	3	0	0	0	1	2	3	5	5	4	3	5	12	14	3	3	4	0	1	4	3	3	1	2	3	2	4	2	4	7	4	3	6	2	2	5	1	2	1	0	5	3	3	2	3	2	5	5	4	2	2	4	4	7	4	2	1	8	19	20	33	54	65	83	86	117	277	750	8118	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	3	2	4	3	8	8	1	3	4	13	22	6	0	3	2	2	2	3	2	2	4	2	1	3	3	4	5	2	0	2	1	2	3	2	4	5	4	3	4	2	4	5	2	1	4	3	4	6	4	6	2	3	7	4	3	7	19	23	43	52	77	67	98	145	276	727	7963	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	1	0	0	1	2	3	2	3	6	3	3	4	7	14	19	3	0	2	2	0	2	5	5	3	2	0	2	2	2	2	1	3	5	5	4	0	1	4	1	4	3	3	6	3	5	3	4	2	6	2	2	7	3	3	0	2	5	6	6	5	10	25	24	33	48	58	68	82	134	270	803	8152	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	1	0	0	1	0	2	0	1	1	1	3	7	3	3	2	3	6	9	10	3	1	4	1	4	5	3	4	3	0	1	3	0	1	1	1	4	4	0	1	6	2	2	1	2	1	1	3	5	0	4	1	2	1	3	8	4	1	3	4	0	3	4	4	4	6	7	25	29	42	52	83	62	112	132	242	774	7931	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	1	0	1	1	2	2	4	7	1	3	2	3	7	15	21	0	2	2	3	4	2	5	1	1	2	3	0	3	3	2	3	1	4	2	1	4	3	3	5	3	0	7	4	3	0	2	5	3	2	4	3	2	1	1	3	4	1	5	3	5	4	3	12	20	23	41	54	77	73	83	157	251	765	8227	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	2	1	2	3	3	3	5	4	7	20	1	2	2	4	2	5	2	4	1	0	3	3	4	1	1	2	1	2	4	1	3	3	3	3	2	4	4	3	3	5	0	3	1	5	4	6	3	2	3	6	5	2	6	1	5	4	1	4	10	20	23	22	41	77	67	115	135	256	792	7922	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	1	1	3	2	2	3	1	7	4	4	2	9	12	12	4	3	2	2	2	2	0	1	0	2	1	2	1	2	3	2	2	3	7	1	1	1	0	6	2	2	2	2	2	4	2	6	3	0	3	7	4	4	2	4	3	4	3	3	3	3	6	9	7	13	12	26	26	70	77	94	91	144	261	757	7979	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	1	1	0	1	0	0	1	0	0	4	1	1	4	4	5	3	1	5	8	21	2	1	2	3	2	3	2	0	2	3	5	0	3	8	2	2	4	3	1	4	2	4	5	1	4	1	4	1	6	7	4	1	2	3	3	1	3	2	6	3	1	4	2	1	0	5	4	1	6	5	10	19	18	29	56	79	81	107	127	272	734	8031	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	1	0	0	1	2	2	3	2	1	3	4	4	5	5	11	18	2	3	1	1	2	3	5	3	5	2	1	0	3	2	4	0	2	1	3	2	3	5	2	1	2	2	5	2	6	5	6	2	1	2	3	3	3	6	0	2	1	4	1	4	4	3	5	2	5	6	4	6	20	22	27	40	71	78	81	119	238	728	8078	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	1	0	1	2	1	2	3	3	2	0	6	6	4	13	4	0	2	1	3	4	4	3	2	1	3	2	0	9	3	4	2	2	3	1	3	5	1	5	2	3	1	2	0	2	1	2	3	2	5	4	2	3	3	5	2	8	2	1	4	3	4	4	1	4	1	5	10	17	22	39	67	64	68	97	131	235	807	8066	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	1	0	0	0	0	1	2	0	1	2	3	3	4	4	1	4	9	4	8	16	0	1	0	3	0	5	3	2	2	3	5	4	2	1	2	2	2	7	4	3	0	4	3	5	2	3	1	4	2	7	2	5	6	5	1	2	2	5	4	3	1	0	3	3	4	5	3	6	4	4	5	8	6	9	24	24	35	73	57	82	82	143	303	809	8040	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	2	0	0	1	0	0	0	2	0	5	5	4	1	1	1	3	11	12	4	2	2	3	2	2	2	2	3	2	1	4	2	3	1	4	0	1	3	4	1	3	3	5	3	3	2	2	3	5	7	2	3	2	3	2	4	6	1	2	3	1	1	1	3	3	4	0	4	6	3	1	6	10	4	20	22	42	61	63	81	90	130	267	740	7838	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	0	3	4	4	5	3	2	2	4	6	6	13	2	2	3	1	2	3	3	2	3	2	3	3	1	3	4	2	6	1	3	0	1	2	5	2	1	2	4	4	3	6	0	3	0	5	2	0	4	3	4	3	1	2	3	2	1	3	1	4	3	5	2	2	3	3	9	9	19	13	44	53	73	67	93	148	261	709	8042	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	0	1	2	5	2	1	2	3	4	4	5	18	2	2	1	1	1	6	1	2	0	3	1	0	1	6	2	2	1	3	2	5	1	1	2	3	3	2	5	5	1	3	1	3	1	3	7	1	1	1	1	3	3	2	1	3	5	3	3	6	3	1	4	6	4	8	3	9	7	16	24	42	50	72	78	100	150	266	801	7894	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	1	3	1	2	0	0	0	4	2	4	4	7	8	10	2	3	2	0	0	3	2	2	2	5	1	2	2	1	3	3	5	1	2	3	3	6	2	1	3	3	4	3	3	5	5	6	1	1	3	2	4	4	2	2	3	2	4	4	6	4	3	2	3	2	4	1	6	1	3	9	9	8	24	18	42	64	62	76	98	135	304	734	8171	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	1	1	1	1	1	2	2	3	2	0	5	9	8	1	4	2	0	2	1	2	0	1	0	0	2	2	1	2	3	0	6	1	3	2	2	3	1	3	3	2	3	1	5	5	2	1	6	5	3	3	2	2	3	5	2	1	1	2	3	6	2	7	4	8	0	1	0	2	2	3	3	6	23	18	44	61	89	73	101	122	255	739	8155	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	1	0	0	0	2	3	3	2	1	5	8	5	9	14	1	1	3	2	3	3	1	1	2	6	1	1	3	0	4	4	4	5	4	1	3	2	2	4	4	3	4	1	3	8	2	5	2	4	2	3	2	3	1	3	3	5	2	4	5	3	3	3	1	5	5	5	3	4	5	4	3	7	3	6	16	24	38	52	68	86	105	144	271	791	7943	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	2	0	0	0	3	2	6	3	5	1	3	7	13	2	3	0	1	0	0	1	0	1	1	6	1	2	3	1	1	3	5	4	3	1	2	1	1	2	1	2	2	6	5	0	1	5	2	5	3	3	0	0	3	4	3	3	1	3	2	3	4	5	6	2	3	3	9	3	3	4	2	0	3	7	19	16	32	54	72	90	107	154	243	787	8117	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	1	1	4	0	4	0	5	1	1	7	12	2	3	0	3	1	2	2	5	5	3	3	3	2	1	1	2	2	2	1	3	3	2	1	1	3	2	2	4	6	1	5	1	5	3	3	3	4	2	1	2	3	3	4	1	4	1	5	4	2	3	7	4	3	9	3	4	5	4	4	8	5	5	18	20	27	46	60	74	95	140	280	726	7993	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	3	2	1	7	6	1	2	2	3	7	20	0	0	2	1	4	3	1	3	2	2	3	3	0	2	4	3	2	0	5	4	4	4	5	4	0	5	2	5	2	3	4	0	3	7	1	0	8	4	6	3	3	4	2	4	3	6	2	1	5	5	2	4	5	2	1	1	1	5	2	4	5	6	15	19	24	42	56	93	80	93	140	251	730	7903	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	2	1	0	0	0	2	5	2	2	2	1	6	8	16	4	4	3	0	5	2	1	3	3	0	3	0	0	3	2	3	1	3	2	2	3	3	1	2	4	2	5	4	2	4	2	2	2	2	1	5	3	1	4	4	5	2	1	6	3	4	4	3	6	2	2	3	3	4	5	4	6	4	4	3	3	6	5	11	16	31	36	63	59	80	85	127	257	769	7878	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	0	0	2	1	1	1	1	4	3	4	7	5	9	9	1	1	5	4	2	1	2	1	2	0	1	3	0	4	3	2	3	4	3	1	1	2	2	7	1	2	6	2	3	8	5	2	3	4	2	4	3	2	0	6	1	3	4	6	2	5	3	7	6	3	3	3	2	2	2	3	2	3	2	1	2	8	5	5	12	22	25	36	42	65	90	98	122	283	763	7904	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	4	0	1	2	2	4	2	8	6	4	10	2	3	0	1	4	3	1	3	2	3	2	1	1	6	3	4	0	2	2	4	5	3	0	2	1	4	4	2	0	3	3	0	2	6	1	1	1	7	2	1	0	1	4	8	5	3	7	2	7	2	4	3	0	4	3	5	4	7	5	5	8	6	5	5	4	9	13	23	39	81	72	77	103	133	269	737	8032	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	1	1	2	0	4	2	3	3	1	3	4	6	9	5	1	1	2	0	1	1	3	3	1	5	3	1	0	3	3	2	3	1	4	8	2	1	1	3	6	5	2	3	5	6	4	1	1	5	4	3	4	3	4	2	2	4	0	6	1	2	2	5	2	2	3	2	6	1	6	2	5	1	3	1	7	7	5	8	4	10	20	21	32	55	73	70	105	143	275	749	7990	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	1	2	1	9	3	4	2	2	2	2	3	7	1	2	4	1	1	0	2	2	4	2	3	2	1	1	1	7	5	4	1	2	2	4	1	3	6	1	1	2	3	3	1	2	3	5	2	5	3	4	2	3	3	3	6	3	2	1	3	1	2	5	6	1	2	4	1	4	7	3	1	3	3	4	1	3	1	7	8	9	19	24	27	62	70	67	109	150	282	767	8037	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	1	2	1	2	2	3	2	2	1	6	7	5	14	2	2	3	2	0	4	2	0	1	3	1	1	1	2	2	1	3	1	4	7	2	3	0	3	4	5	0	3	2	4	0	1	4	4	1	4	3	2	4	3	0	3	3	3	1	0	3	4	3	4	5	0	1	6	3	1	5	2	4	3	3	5	5	5	1	7	3	11	6	22	24	31	63	61	80	86	145	262	788	7969	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	2	1	0	1	3	3	2	5	3	1	0	3	5	9	2	1	3	0	2	2	0	0	0	3	2	0	3	2	2	2	1	2	2	3	3	3	2	2	3	4	3	3	2	4	4	2	4	4	8	2	1	2	4	2	2	6	4	5	3	4	4	7	4	2	5	3	5	2	3	4	4	2	4	3	5	4	2	4	4	3	4	7	3	7	21	25	27	56	80	78	99	138	280	777	7760	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	1	0	1	0	2	0	2	2	1	4	1	3	7	18	5	4	1	0	2	2	1	1	2	1	2	1	0	1	2	3	2	2	2	5	3	2	0	1	2	3	2	3	5	3	4	5	1	4	4	3	6	4	3	3	4	2	4	1	2	0	8	4	2	5	6	0	3	4	0	2	4	4	5	6	6	4	1	3	6	3	4	1	11	4	9	20	30	32	57	74	74	95	149	264	773	7919	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	1	0	0	1	1	3	2	1	2	2	5	13	1	3	2	2	4	2	1	1	1	4	2	2	0	1	1	3	2	2	2	3	2	1	2	2	7	4	4	2	4	1	3	2	1	0	2	2	4	6	2	3	0	4	2	2	3	5	3	5	0	1	2	0	4	0	2	4	4	3	3	2	5	6	1	5	3	3	2	4	2	6	4	9	12	22	30	50	66	74	101	155	266	782	8084	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	2	0	0	0	3	1	3	2	3	2	1	4	7	4	4	13	2	3	1	1	6	2	2	3	1	0	2	3	1	4	0	2	2	4	5	4	2	2	2	3	4	7	1	2	3	3	2	4	1	3	2	1	3	6	1	2	5	5	6	3	5	6	4	3	4	4	1	4	3	4	4	7	5	3	1	3	5	5	2	3	6	3	2	5	5	4	3	8	9	23	20	28	45	63	63	99	128	279	798	8028	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	1	3	3	4	5	4	6	4	3	5	10	1	1	0	2	1	4	0	0	4	1	2	1	5	0	2	4	3	3	1	4	2	3	5	4	2	4	3	3	5	6	2	2	4	5	3	2	3	8	4	2	3	4	1	3	5	2	1	3	1	8	2	3	2	5	0	2	1	1	5	5	4	4	2	0	7	3	3	7	4	5	4	3	6	12	23	20	43	49	84	74	80	147	262	743	8067	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	1	2	1	1	5	2	4	2	4	8	11	2	1	3	3	0	3	1	0	1	0	1	2	4	4	1	5	2	2	3	1	3	3	3	3	5	4	5	2	1	2	2	4	4	1	3	6	1	3	3	4	2	2	3	4	3	3	1	2	2	4	5	6	3	5	2	3	2	3	3	1	2	4	2	7	4	5	3	6	8	4	4	7	6	9	8	17	25	34	57	65	78	114	152	253	740	7951	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	1	1	2	2	2	1	5	5	9	7	1	2	1	3	4	4	0	3	1	1	1	1	3	2	3	0	8	3	2	1	1	2	2	2	0	4	2	1	3	2	1	2	2	0	6	2	2	1	2	3	2	4	2	1	5	2	3	1	3	4	1	5	2	2	4	2	3	4	3	6	1	5	8	3	3	2	2	6	2	5	3	6	7	3	4	11	23	20	49	49	54	75	89	154	269	753	7803	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
1	0	0	0	0	0	0	1	3	0	1	1	0	2	4	1	3	5	5	10	8	1	2	1	1	1	2	3	1	1	5	1	3	0	0	3	2	0	2	7	0	1	1	3	2	0	1	4	6	3	1	3	1	3	1	4	3	5	4	3	1	5	2	0	6	5	1	4	4	7	2	4	3	4	2	2	3	3	2	3	2	4	12	5	4	5	1	5	1	8	3	1	2	3	3	6	2	8	12	31	33	44	48	78	97	152	251	771	8044	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	0	0	0	0	1	4	2	2	1	2	3	3	7	13	2	1	3	1	4	4	3	0	1	2	1	1	3	5	5	2	0	1	3	1	0	2	3	1	6	1	0	5	5	1	2	1	0	1	3	3	2	3	4	4	2	1	4	3	4	0	6	4	1	4	1	3	1	4	6	2	7	1	5	1	5	1	3	11	3	5	5	4	0	5	12	5	5	4	3	8	6	8	12	22	27	63	62	67	96	130	256	804	8099	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	1	1	6	4	2	1	4	2	3	7	14	2	0	2	2	1	1	3	3	2	2	3	1	0	0	1	1	2	2	3	1	0	3	0	4	0	2	2	0	2	3	2	8	4	5	4	6	5	4	2	0	1	5	7	3	6	6	2	5	4	3	3	2	2	3	3	2	6	1	3	2	1	4	4	5	3	1	4	5	5	2	3	6	4	2	5	5	5	6	11	20	25	42	65	62	68	102	140	266	749	7992	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	0	2	1	4	0	1	0	1	3	2	6	3	10	3	2	2	2	0	2	1	0	2	3	0	3	2	1	0	2	1	1	1	2	0	3	4	3	5	5	5	4	3	4	1	1	1	5	3	4	3	3	3	5	5	3	1	3	3	3	5	4	2	1	3	4	4	2	4	6	5	4	2	4	4	2	5	2	3	1	9	2	4	5	2	3	2	5	4	10	8	5	2	9	16	20	26	57	78	73	104	127	260	765	8027	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	1	2	0	4	3	4	1	3	1	1	8	3	0	0	0	2	0	1	2	2	2	3	1	2	1	1	4	0	2	2	0	3	3	2	2	4	0	1	2	1	1	2	3	2	1	2	3	5	3	2	5	3	2	5	3	3	1	2	6	0	4	5	6	4	5	1	2	0	1	4	6	6	3	1	1	2	3	4	5	0	2	6	1	5	9	4	3	2	2	4	6	9	24	30	37	63	61	78	107	128	266	751	8004	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	0	3	1	3	2	3	3	1	2	3	2	12	2	2	2	1	1	2	0	6	4	0	3	2	0	1	1	4	0	0	2	3	7	1	1	1	2	6	4	7	2	1	1	3	2	5	4	2	4	5	2	6	6	7	3	4	4	3	0	5	1	4	4	2	1	2	1	2	1	3	1	4	2	2	0	4	4	4	4	2	1	5	2	3	4	7	7	3	6	4	5	6	9	7	24	27	32	57	70	71	86	145	272	781	7967	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	4	1	0	2	3	0	3	4	3	6	10	2	1	1	3	2	1	1	1	2	1	1	4	1	2	1	3	2	2	0	1	3	0	2	2	1	1	1	2	4	1	5	1	2	3	1	4	2	5	2	2	1	6	2	4	3	4	5	5	8	3	2	5	2	4	3	7	3	6	3	4	6	5	4	6	7	4	3	6	2	1	3	6	4	6	2	7	7	5	5	6	10	4	7	19	23	43	56	74	67	84	148	263	761	7999	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	1	1	2	3	1	5	1	4	2	13	4	1	3	3	4	1	0	2	3	0	2	3	4	4	1	2	2	4	2	0	5	2	2	1	1	1	3	0	4	2	6	3	1	7	1	6	6	1	5	0	4	4	2	2	4	2	3	0	5	7	1	1	4	0	9	3	1	4	1	6	8	6	0	7	5	7	3	2	5	3	5	3	3	3	4	1	6	5	7	5	6	6	8	9	15	26	39	70	78	79	93	144	273	741	8072	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	3	0	0	2	2	0	1	1	4	1	2	5	4	1	1	2	0	2	1	2	1	1	5	3	1	1	2	2	3	1	2	0	0	1	4	1	2	2	2	2	2	2	1	5	7	3	3	2	2	4	6	3	4	2	7	4	1	5	3	3	7	1	3	1	2	3	1	4	4	5	6	1	3	5	5	4	7	2	3	2	2	2	5	2	5	5	4	1	6	3	8	4	6	10	1	7	7	8	18	18	32	59	74	63	106	137	242	762	7928	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	3	1	3	1	1	4	0	1	3	7	8	3	1	3	3	2	2	1	1	0	3	2	0	4	2	1	0	3	2	3	4	5	2	1	2	1	2	1	1	0	1	5	3	2	5	6	2	3	2	2	1	4	4	4	6	6	5	8	5	4	5	3	3	10	6	3	2	5	0	4	4	3	0	3	3	5	1	2	5	5	3	1	3	3	4	4	2	5	5	9	5	4	2	6	1	4	9	26	22	25	58	73	73	88	161	279	812	8017	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	2	0	0	0	0	2	2	1	1	4	3	3	5	3	11	3	1	1	0	2	4	0	1	1	0	3	0	1	3	3	2	1	0	0	1	4	0	2	1	0	0	2	1	3	3	0	2	3	4	2	1	1	2	1	2	5	6	5	2	3	3	0	3	2	4	8	1	7	4	1	3	2	6	3	7	3	3	5	2	5	4	3	2	2	7	3	5	4	7	4	4	4	3	3	5	8	6	7	3	6	3	9	26	19	38	51	73	72	83	134	254	784	7968	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	2	2	1	0	3	2	3	0	0	4	2	10	1	1	1	1	1	4	1	1	1	2	1	2	2	2	5	1	2	3	4	5	4	0	1	3	1	2	5	2	5	2	1	5	1	5	6	2	2	3	3	5	1	5	2	2	3	1	0	6	2	3	4	3	5	0	2	3	7	4	4	3	5	7	2	3	2	2	7	3	3	6	4	7	4	4	2	4	4	2	4	5	4	4	6	3	4	8	7	9	19	23	28	71	57	75	73	140	258	783	7918	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	0	1	0	2	2	2	1	1	3	1	5	4	13	4	2	4	2	4	1	1	1	2	3	2	2	0	4	0	3	1	1	4	1	1	1	1	1	2	2	4	2	3	2	0	1	4	5	3	5	0	3	2	4	4	3	4	5	3	1	6	4	2	2	7	4	1	5	5	6	1	7	0	2	4	1	5	6	2	0	1	3	5	7	3	2	4	2	4	4	7	4	8	1	2	4	4	3	5	7	4	5	6	14	20	36	56	60	79	80	120	281	760	8056	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	2	0	1	0	0	0	1	1	3	0	2	0	1	4	2	5	8	0	0	1	1	2	2	0	0	1	5	4	0	5	1	1	0	4	4	2	2	1	2	1	1	3	2	2	2	1	2	0	0	3	3	1	3	2	5	7	0	1	1	2	2	4	5	2	2	0	5	4	3	4	3	4	3	5	1	5	5	5	3	6	5	4	2	3	4	4	1	4	1	6	2	3	2	1	5	5	5	5	7	5	1	1	3	6	7	3	12	20	24	28	60	78	57	85	147	278	730	8034	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	1	0	0	1	0	1	1	1	3	0	1	1	7	4	3	2	0	1	2	0	1	4	3	3	2	1	1	1	1	3	2	1	2	3	1	0	2	2	3	1	3	5	0	2	1	1	2	3	3	1	2	4	0	2	2	4	0	1	3	6	2	2	5	3	1	6	2	6	4	5	4	2	5	4	5	5	4	3	1	2	4	5	2	3	7	5	3	1	2	4	3	1	5	5	2	2	4	2	6	3	7	8	3	7	15	7	13	20	26	39	66	67	69	104	155	284	819	7994	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	2	5	2	2	1	2	1	2	3	7	0	1	1	2	3	0	1	3	1	2	1	1	0	1	4	0	1	2	3	4	2	3	0	3	2	3	2	2	2	3	3	3	0	4	3	3	5	4	4	4	1	3	4	5	0	4	1	3	1	1	0	2	4	4	3	5	3	5	2	4	5	5	2	1	4	4	7	2	4	5	1	3	6	1	3	3	7	2	6	3	4	6	5	3	6	2	2	1	3	8	11	5	20	26	33	48	68	74	89	135	273	755	8051	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	1	1	1	1	2	2	3	1	1	2	4	6	9	2	1	0	0	1	2	0	0	1	2	1	0	3	1	3	5	3	3	2	0	2	2	5	1	3	1	6	1	2	1	1	3	1	3	1	2	2	2	3	5	3	2	1	5	3	6	4	2	6	3	4	5	2	2	4	5	5	5	4	3	6	5	1	1	1	1	3	4	5	7	1	3	6	3	2	2	5	3	6	3	5	2	6	6	7	1	7	6	8	4	1	8	12	20	24	34	54	78	69	89	133	285	811	7842	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	1	1	0	1	1	2	2	2	4	0	1	0	7	5	3	0	1	1	2	0	0	2	2	0	4	1	1	3	0	1	2	3	1	2	1	4	2	4	5	4	3	0	0	2	4	2	0	4	3	6	1	5	3	2	1	4	5	3	4	3	3	5	3	1	3	2	4	2	5	2	3	2	1	3	2	3	2	7	4	4	1	3	5	3	4	3	4	7	1	6	2	1	3	1	2	2	5	2	2	5	3	4	4	3	5	6	7	17	21	20	45	52	63	85	97	142	302	692	7977	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	1	0	0	0	1	0	3	0	3	0	4	4	0	3	5	1	0	2	2	2	2	1	0	1	1	1	1	1	1	0	2	0	0	5	3	1	5	3	1	5	3	2	2	1	4	2	5	2	2	3	5	3	4	2	5	0	2	3	3	2	1	6	6	2	5	1	1	4	5	1	4	3	5	5	4	3	3	2	5	1	1	2	6	1	1	2	2	5	4	4	3	4	5	6	5	5	7	4	1	2	2	3	5	3	5	3	3	4	7	12	15	26	28	48	66	83	71	134	257	784	7817	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	0	2	1	2	0	2	2	2	2	7	9	1	3	1	0	1	1	1	0	3	1	2	0	2	3	1	3	4	3	1	3	1	3	3	2	1	8	3	1	4	1	2	3	1	4	2	1	3	1	2	0	3	2	5	3	3	4	4	3	3	5	4	5	6	2	2	1	5	4	3	5	4	2	3	4	5	3	7	3	2	3	3	1	5	2	5	4	4	2	7	3	2	3	2	3	2	3	2	5	4	4	4	4	8	6	8	13	26	33	47	55	50	91	111	153	249	745	7854	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	2	0	1	1	0	2	1	2	3	4	1	0	2	2	2	2	3	1	1	1	2	2	0	1	2	1	1	1	0	2	3	0	1	0	1	1	1	4	3	3	2	0	3	2	2	1	3	1	4	2	1	2	3	3	3	0	5	6	3	4	2	1	6	4	2	2	3	4	8	2	2	3	3	3	2	2	5	2	3	0	8	3	2	1	3	2	1	1	2	4	4	1	5	4	6	3	2	2	2	5	1	1	4	3	10	4	4	7	6	3	6	10	21	20	29	62	61	71	92	146	276	774	8013	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	1	0	0	0	0	0	1	0	0	1	0	1	4	4	2	2	3	2	6	9	2	1	1	3	0	2	3	0	2	1	1	0	0	0	1	1	4	1	4	2	3	3	0	0	2	2	2	0	4	3	1	2	1	0	6	0	2	3	3	3	2	4	4	3	4	1	2	5	3	3	2	1	5	8	1	2	3	1	1	2	3	4	6	3	2	5	4	2	2	3	4	2	5	6	5	1	6	4	4	2	1	1	4	7	6	1	5	3	4	3	2	7	2	8	3	4	8	12	22	26	34	59	68	81	83	127	270	770	7726	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	1	0	1	3	1	2	5	0	0	4	2	3	9	1	2	0	1	2	0	1	1	2	1	1	0	1	3	0	4	2	0	2	0	1	1	1	0	2	2	3	2	3	2	2	2	3	3	0	2	1	5	3	5	6	5	5	4	4	3	3	3	3	4	6	3	3	3	3	1	3	2	2	7	6	5	6	3	4	9	5	6	2	5	2	5	4	3	5	3	3	1	6	6	1	5	6	5	3	4	8	1	2	4	7	2	4	8	4	6	6	11	8	17	27	31	54	77	74	98	137	264	773	8021	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	0	1	1	0	1	1	3	3	2	2	0	3	1	6	5	4	1	1	0	0	0	2	0	2	1	0	2	2	1	1	3	1	3	0	0	2	0	2	3	1	0	1	0	3	5	2	2	2	2	2	1	3	4	2	3	1	0	4	5	4	0	0	5	2	1	3	2	1	3	6	4	5	6	6	4	2	2	3	7	2	5	4	4	4	6	2	2	2	7	1	2	5	2	3	1	4	0	4	8	4	1	4	4	5	5	1	4	6	5	8	8	2	7	6	10	16	27	38	70	74	60	103	143	278	837	7973	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	1	0	0	0	0	0	0	1	5	0	0	5	2	2	7	1	1	2	1	1	3	0	0	1	1	3	0	1	5	3	1	5	2	2	2	1	2	3	0	2	2	0	5	3	4	4	4	2	2	2	2	2	5	2	4	1	3	6	2	7	7	3	2	4	0	4	1	2	3	3	4	2	1	1	3	2	1	5	6	2	3	0	4	5	6	4	3	3	3	8	0	1	4	5	3	2	4	8	3	4	1	3	4	4	3	3	8	3	4	6	3	7	4	8	3	8	16	18	50	50	83	73	96	137	284	760	7917	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	0	0	1	1	1	1	4	3	0	1	2	1	4	4	8	0	0	1	1	3	3	0	0	0	1	3	1	1	0	4	3	1	2	1	0	0	0	6	3	1	0	4	2	1	2	1	2	1	4	1	0	3	1	4	1	3	0	1	4	1	6	1	1	3	3	7	5	6	3	4	1	3	5	1	3	6	5	2	6	4	2	1	6	2	2	4	2	5	2	1	4	4	4	1	3	3	1	4	2	2	2	4	1	6	4	5	4	2	4	6	2	6	3	7	8	7	13	20	33	32	46	64	75	84	142	279	777	7998	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	1	1	2	1	5	2	3	1	3	8	1	1	0	0	2	0	1	1	0	3	3	1	1	3	1	1	0	0	3	1	0	5	2	1	0	4	3	3	3	1	5	1	1	1	3	7	2	0	6	4	3	3	2	4	0	3	1	2	6	1	1	3	2	2	4	5	3	5	2	3	4	7	2	8	3	5	5	2	6	6	5	7	6	3	1	1	4	6	2	3	3	3	6	2	3	3	1	3	3	1	7	3	2	4	3	4	7	5	3	4	4	8	10	28	22	35	52	62	72	93	130	254	772	8094	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	1	0	1	4	1	2	2	0	3	2	1	8	4	3	0	0	2	1	2	1	1	1	1	0	1	0	1	2	2	2	2	3	1	1	1	1	3	1	1	0	2	1	2	3	3	4	2	2	1	2	1	2	1	3	6	3	5	4	3	1	8	4	5	4	7	2	3	6	4	5	5	5	5	7	2	2	4	7	7	4	3	5	4	0	9	3	2	3	3	8	7	4	0	4	5	6	4	6	7	5	3	2	2	4	10	4	4	3	5	4	3	6	9	5	10	8	20	21	38	49	60	82	88	157	274	753	7989	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	1	2	0	0	0	1	0	2	1	0	0	5	2	12	3	1	3	0	1	1	0	0	4	0	0	1	2	3	0	2	0	3	3	1	3	2	2	3	1	0	3	2	1	1	3	3	3	1	2	6	4	4	1	4	2	1	2	3	5	1	5	1	4	3	5	2	1	6	3	5	3	2	2	3	7	2	4	4	4	4	2	2	8	2	5	2	2	3	5	4	6	7	3	4	3	2	6	5	3	3	2	1	3	3	3	4	2	3	2	6	6	7	3	8	6	11	7	11	19	15	28	39	57	84	74	87	144	287	764	7850	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	2	2	1	0	1	3	2	1	1	2	3	0	2	1	3	1	2	1	0	1	2	2	3	0	0	1	2	1	1	1	1	0	0	2	2	1	1	1	0	4	1	3	3	2	2	3	4	2	1	0	1	0	2	1	2	6	3	2	3	6	4	3	8	3	2	1	1	2	6	4	4	4	5	4	3	4	5	2	2	2	6	3	6	2	4	3	5	7	4	5	5	2	1	2	4	2	6	1	6	3	3	6	2	6	2	6	2	5	6	5	9	5	4	4	8	5	7	18	21	34	57	55	69	97	150	269	774	7884	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	0	0	0	0	1	1	3	2	1	3	3	2	7	9	0	0	1	3	2	0	0	1	1	2	0	0	1	1	2	0	0	0	1	4	0	1	1	0	2	1	0	3	0	3	3	6	1	2	2	0	3	2	3	1	0	2	4	3	4	4	2	3	2	0	1	3	4	5	4	6	5	0	2	4	5	6	4	4	3	4	7	3	2	4	5	5	6	3	4	2	5	2	5	5	6	4	4	4	2	1	5	2	1	3	2	6	5	1	3	3	7	4	10	5	6	4	4	2	7	6	11	11	24	43	64	70	88	87	130	283	796	7926	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	1	1	2	2	3	3	2	3	0	4	2	1	0	4	1	0	0	2	0	0	0	2	2	2	2	1	0	1	3	2	2	0	1	1	2	3	2	0	4	0	3	1	0	1	0	4	3	1	3	1	5	3	3	5	3	1	3	4	2	3	5	2	5	3	2	5	2	5	0	3	4	2	4	5	4	2	4	4	6	5	3	3	4	7	2	5	5	2	5	1	2	4	1	1	4	4	7	2	1	2	2	3	4	2	6	3	4	2	5	4	2	2	3	9	4	8	7	11	33	16	29	59	77	81	101	147	309	789	7915	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	1	0	1	1	1	2	1	3	4	6	2	9	2	0	1	0	0	0	0	3	1	0	0	3	2	1	0	2	1	0	1	0	1	5	3	0	3	0	3	1	2	1	3	1	3	1	4	2	2	1	1	2	2	2	2	5	6	1	3	0	2	1	1	2	2	0	6	3	1	2	4	2	2	1	4	3	4	7	5	3	3	1	2	6	8	1	2	2	2	3	3	4	2	2	6	5	5	1	1	2	0	4	3	1	9	4	4	7	2	2	5	5	3	6	8	2	10	4	5	7	11	10	20	43	53	73	78	103	159	269	769	8068	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	1	1	1	1	1	2	1	0	2	4	3	5	1	0	1	1	0	0	1	1	1	0	1	4	1	2	1	4	1	0	3	1	0	4	4	3	1	1	2	1	1	0	0	2	2	2	3	2	1	2	2	1	2	2	4	3	2	1	1	4	4	6	5	1	1	4	3	6	4	6	3	3	0	3	6	5	3	4	3	5	4	5	2	3	3	3	6	6	2	6	4	2	4	4	6	4	4	4	0	6	2	3	5	0	7	4	3	4	1	6	2	6	4	5	6	9	7	5	5	6	3	21	20	28	32	48	51	56	107	150	296	758	7915	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	1	6	1	3	0	0	3	0	3	5	4	1	2	0	1	0	0	1	0	4	0	0	2	2	1	1	2	2	0	2	1	1	2	1	1	2	0	1	0	1	4	2	0	5	4	2	2	4	1	1	1	2	2	6	0	5	3	4	5	4	3	1	4	2	3	3	1	0	3	0	2	4	2	4	5	3	4	4	6	6	5	3	4	5	3	4	2	8	5	5	2	4	2	4	3	4	2	4	3	0	2	3	4	3	7	6	8	7	3	6	3	3	4	4	6	6	3	4	8	6	14	25	20	33	47	62	82	91	126	278	807	8031	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	1	0	0	0	1	2	2	1	0	3	0	3	2	0	8	2	0	2	1	2	0	0	2	1	0	2	2	2	0	2	0	2	4	2	2	4	3	2	0	2	2	1	0	2	1	1	0	3	2	1	3	1	0	3	3	1	2	1	2	3	0	0	1	2	3	0	0	4	4	2	1	6	2	4	2	8	3	5	3	3	3	2	3	0	3	3	7	1	6	4	4	4	3	3	2	4	2	5	3	4	5	4	1	1	1	3	2	1	5	1	2	1	2	2	6	0	3	6	6	4	6	6	3	2	4	11	15	20	22	34	61	48	58	109	141	247	727	8031	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	1	0	0	0	1	1	0	0	1	2	3	0	1	2	2	3	1	4	8	3	1	1	0	2	2	1	1	1	0	1	1	2	0	4	1	1	2	3	1	2	0	0	1	2	3	1	1	3	0	1	3	1	2	1	3	0	0	1	5	3	1	0	6	4	2	4	0	5	1	1	3	0	6	2	2	0	3	4	4	6	5	4	1	0	5	4	2	6	4	1	4	4	6	4	5	5	5	7	8	4	3	4	7	6	4	1	1	3	3	1	6	2	2	3	3	1	5	2	3	4	1	2	4	6	6	5	1	2	7	9	11	8	18	24	29	38	71	75	93	143	272	763	7951	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	1	2	0	4	4	2	0	1	3	2	10	2	1	2	0	0	1	0	1	0	0	0	1	1	0	1	4	3	1	1	1	2	1	1	1	1	2	2	1	4	4	1	0	2	2	2	1	0	3	1	2	1	5	5	5	4	5	1	6	3	1	4	2	2	3	2	3	5	8	4	2	3	2	9	5	3	3	3	3	2	3	3	3	3	3	3	4	3	2	4	6	2	6	3	2	8	2	4	0	5	5	3	4	3	5	5	7	6	4	2	2	6	5	5	4	4	3	3	5	4	6	4	6	7	9	23	25	41	65	69	77	99	121	253	748	7832	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	2	0	0	0	1	2	0	5	1	4	2	1	1	4	3	1	1	2	1	0	2	0	1	0	4	2	0	0	2	2	3	2	1	0	3	3	2	5	2	0	1	2	2	0	2	0	2	0	1	2	1	2	4	2	2	2	5	1	2	3	3	3	1	2	3	3	3	2	2	0	5	4	2	0	4	3	2	2	6	2	7	5	6	5	2	5	2	3	4	6	4	4	3	0	3	5	6	5	3	2	2	2	2	2	4	5	4	4	5	4	1	4	5	2	2	8	3	4	2	4	9	6	3	9	6	8	5	5	8	16	19	22	34	61	68	73	91	144	294	794	7929	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	1	0	2	1	0	1	0	0	3	1	3	4	1	3	2	2	2	1	0	1	1	1	0	1	1	0	0	1	3	3	0	1	0	3	1	2	1	2	3	1	1	1	0	3	1	0	3	0	1	3	4	1	2	4	2	2	2	1	2	3	0	5	1	2	3	3	1	3	1	2	6	3	3	5	2	3	4	8	5	2	0	6	0	3	2	4	4	5	1	3	6	6	5	4	2	3	4	2	3	6	8	1	6	6	2	3	4	4	3	3	1	2	5	6	4	8	3	8	4	4	1	6	10	6	5	5	5	8	22	18	38	70	75	58	100	155	289	771	7817	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	2	1	2	2	1	0	5	2	5	0	0	0	3	0	2	2	1	2	2	0	2	1	0	3	0	1	1	0	2	1	1	0	0	1	1	1	0	1	1	2	5	3	0	3	2	0	1	1	3	1	2	2	4	1	0	0	4	2	3	2	3	1	0	3	0	2	1	1	2	2	4	1	4	6	2	3	1	1	3	3	4	5	4	2	7	3	2	4	7	7	4	4	5	6	6	1	3	1	2	3	4	3	5	3	1	2	6	4	2	2	3	3	4	2	9	3	3	2	2	4	4	6	7	10	5	6	15	23	39	57	74	71	100	131	294	769	8030	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	1	2	1	0	0	1	1	0	1	1	4	1	4	2	1	2	2	1	0	1	2	2	1	2	2	3	1	1	0	1	0	0	1	0	2	1	3	2	0	3	0	2	2	1	3	3	5	1	4	2	2	6	4	4	0	2	3	5	5	2	3	3	5	2	8	2	4	2	3	7	2	1	5	5	6	7	2	4	5	2	3	4	7	5	4	3	3	5	5	3	4	7	6	0	8	7	4	0	5	2	5	0	6	5	3	3	2	4	7	1	2	1	2	3	6	1	6	1	4	3	6	5	1	4	3	8	3	14	7	23	17	33	50	80	75	84	139	257	834	7841	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	1	2	3	2	3	4	1	2	3	5	1	0	4	2	2	0	1	0	2	1	1	0	4	0	0	1	3	1	1	2	0	3	4	1	0	1	1	1	0	0	6	2	1	2	1	2	1	1	3	2	0	2	2	2	0	1	2	5	2	4	2	1	3	4	3	3	2	1	5	2	3	3	5	4	2	5	4	6	5	1	1	6	6	2	4	3	0	2	2	5	7	5	4	6	2	4	5	3	3	6	4	4	2	2	6	1	3	3	9	2	2	2	6	6	2	2	6	7	1	3	8	1	3	4	3	5	7	8	11	21	24	43	50	70	76	102	146	246	803	7916	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	1	0	0	0	1	1	1	1	2	2	3	2	4	7	2	3	1	1	1	2	1	0	1	1	2	1	1	1	0	0	0	1	1	0	2	2	0	2	1	2	2	2	2	1	3	2	2	2	2	3	1	1	3	2	3	1	1	1	2	0	2	1	2	1	3	4	2	3	5	2	1	1	0	2	3	4	4	5	2	6	4	3	6	0	3	4	4	2	2	4	5	4	7	2	7	4	5	2	3	5	5	5	5	4	5	5	2	6	4	4	3	6	7	5	4	0	2	6	2	2	3	1	2	3	3	6	8	7	5	6	5	7	8	9	23	20	36	54	73	90	90	150	268	770	8041	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	0	2	1	3	0	0	4	2	2	5	5	2	0	1	1	0	0	0	1	0	0	1	2	1	2	1	0	2	0	1	0	1	3	3	0	0	0	1	1	0	1	2	0	3	3	1	1	1	1	1	3	4	2	2	5	1	3	1	1	2	3	1	0	4	3	4	4	3	3	3	3	6	6	4	1	0	6	2	4	1	4	4	4	4	2	3	8	1	4	2	1	3	1	6	4	4	3	7	5	2	6	2	5	4	2	3	2	5	4	5	1	3	4	5	6	0	3	1	4	7	7	6	10	5	8	9	5	4	8	5	7	6	20	24	33	51	75	84	109	160	293	790	7830	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	0	2	0	2	0	0	1	1	1	1	0	0	3	3	5	1	3	2	0	1	1	1	2	2	2	1	1	2	1	1	1	1	1	0	0	3	1	1	0	0	1	1	1	1	1	0	1	2	3	4	2	3	1	1	1	2	0	0	0	1	1	1	3	2	4	2	1	4	5	2	4	0	1	4	3	1	1	1	2	4	3	3	6	1	3	2	4	1	2	5	5	2	6	4	5	4	6	4	5	4	3	3	7	3	4	6	4	7	0	4	1	2	3	2	5	4	2	1	3	3	4	2	6	5	3	3	0	3	2	6	0	0	5	2	5	5	10	21	30	51	52	62	81	102	155	246	798	8229	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	0	0	3	1	0	0	1	1	3	2	3	4	2	3	1	2	0	0	0	0	0	0	1	0	1	1	1	0	0	0	1	2	2	2	3	1	0	4	2	4	1	4	1	2	2	2	0	1	0	0	4	3	4	0	1	1	6	3	1	1	2	1	0	2	3	1	2	4	6	3	1	2	1	3	6	1	2	4	5	7	4	2	2	4	1	2	3	3	7	3	4	6	6	3	3	3	4	2	4	6	2	0	1	6	3	8	6	3	3	4	2	5	1	4	4	1	3	4	5	3	7	6	4	4	6	2	10	2	6	4	5	3	6	4	11	17	19	47	42	74	71	103	151	279	770	8122	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	3	1	1	1	0	1	2	1	1	1	1	2	3	0	1	1	0	2	0	0	2	1	1	2	0	2	1	1	0	0	2	1	0	2	0	2	1	1	2	1	3	0	3	3	3	3	1	1	2	1	2	1	2	1	1	2	2	2	0	1	3	1	4	6	1	2	0	6	0	1	3	2	1	4	3	0	2	2	2	4	1	2	5	2	1	3	4	5	2	7	5	1	4	3	2	1	7	7	5	3	3	6	1	4	5	4	3	5	7	0	2	9	6	2	1	4	4	4	3	1	5	3	6	7	5	8	4	1	8	3	3	7	5	3	13	8	15	21	21	26	65	81	69	91	143	296	787	7851	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	0	0	0	1	0	1	0	3	0	1	2	1	2	3	5	3	1	0	0	0	1	0	1	3	1	0	1	0	0	0	0	0	2	3	2	1	0	2	2	0	0	1	1	0	2	2	1	3	0	4	3	1	1	1	3	2	2	4	1	1	0	2	4	5	2	3	2	2	2	3	2	4	2	1	4	3	1	7	3	3	3	4	7	1	2	5	3	0	3	6	2	2	5	4	3	4	4	3	2	5	1	8	4	0	5	9	3	4	4	1	2	4	2	3	5	2	2	6	2	3	4	4	1	2	4	5	6	6	5	8	7	1	5	4	2	4	4	10	9	8	23	28	43	53	62	66	104	145	293	850	7936	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	1	0	2	1	2	1	2	2	3	3	6	3	0	1	3	0	0	1	0	1	0	2	1	1	1	2	1	0	0	3	1	2	0	1	4	2	1	2	1	2	3	2	2	0	0	1	2	1	1	0	1	1	0	3	1	1	0	2	4	2	4	1	2	3	0	3	6	2	0	3	4	5	4	3	8	2	2	2	6	2	4	6	2	2	1	2	1	5	2	6	4	6	3	4	5	4	2	3	7	6	3	3	2	5	4	3	4	3	7	5	8	3	5	5	4	4	3	3	4	3	4	5	6	6	3	5	5	5	4	6	4	7	4	7	8	8	15	16	32	45	50	77	78	111	160	280	779	7917	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	0	0	0	0	0	3	1	2	1	0	3	2	1	0	0	1	1	0	0	0	0	2	0	0	0	1	0	0	2	2	1	0	1	1	5	2	0	2	0	1	1	1	0	2	2	1	0	2	1	7	3	0	1	4	1	1	1	5	3	1	2	2	2	2	1	1	3	0	2	9	3	4	3	2	3	6	5	2	3	3	3	1	4	4	2	5	6	1	3	4	7	4	3	1	4	5	8	8	4	5	5	2	6	2	0	5	4	3	6	3	3	6	4	3	5	1	1	1	1	2	4	5	3	3	3	6	6	4	2	7	5	5	7	11	7	5	5	7	6	19	21	32	48	68	88	71	151	260	824	7972	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	1	0	1	3	1	0	1	0	3	3	1	0	0	0	0	0	2	0	1	1	1	0	0	2	0	0	0	1	0	1	1	1	0	1	0	0	2	0	2	1	0	1	2	2	1	3	1	0	2	1	0	0	2	1	0	1	3	1	0	4	4	2	4	3	2	2	2	2	2	2	5	4	1	4	4	4	4	1	3	5	1	5	4	4	2	3	2	2	2	4	9	5	3	2	5	8	5	4	8	4	4	2	3	3	2	5	0	8	6	4	3	3	1	1	3	3	0	4	2	7	6	1	3	1	3	6	3	5	4	6	5	4	6	6	13	7	6	6	11	20	16	40	55	71	65	100	164	295	763	8100	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	1	1	0	0	0	1	2	2	1	2	1	1	1	4	1	0	0	2	0	1	0	0	0	1	2	0	0	2	1	0	0	0	0	0	2	0	2	1	1	0	1	1	1	0	3	1	1	1	1	2	2	2	0	0	3	2	1	2	3	2	2	1	0	2	2	1	4	1	6	1	1	1	2	2	3	3	0	1	1	0	4	7	2	3	1	4	4	7	0	4	3	1	4	4	3	2	3	5	6	6	7	3	3	4	7	2	1	5	3	3	4	4	2	8	4	4	2	3	3	3	1	5	3	3	3	2	4	3	4	4	5	10	4	5	2	5	3	4	5	11	4	7	11	26	27	29	56	87	83	104	148	306	793	7913	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	0	3	4	1	3	0	3	1	2	2	3	2	0	1	1	2	0	0	0	1	1	0	0	1	1	4	4	0	0	0	1	1	0	1	0	1	2	0	1	1	0	3	2	1	0	2	2	2	2	4	2	1	3	4	2	3	2	5	2	1	0	2	0	2	3	3	4	1	2	3	10	2	2	3	0	2	2	2	2	0	2	5	4	2	3	3	3	4	2	6	8	2	2	1	4	6	2	2	5	4	13	3	7	1	3	4	3	4	4	2	3	3	2	3	1	4	2	3	4	0	2	5	3	1	3	5	4	3	4	2	6	9	8	3	8	4	6	8	6	2	10	14	23	35	52	68	63	97	134	275	747	7941	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	1	1	2	1	0	0	0	1	1	4	0	4	6	0	3	0	0	2	1	0	0	2	1	1	0	1	4	1	1	0	1	3	3	2	1	1	3	3	0	1	2	1	4	1	1	3	2	1	0	2	3	0	0	1	3	2	1	2	2	2	3	2	2	1	3	1	0	1	3	2	1	5	2	2	4	4	1	4	1	3	2	4	7	3	1	4	5	3	2	2	3	1	2	2	5	2	3	3	3	5	0	3	3	8	3	5	5	3	6	4	2	3	4	4	2	4	8	0	3	4	2	2	6	6	4	3	4	5	1	8	9	2	4	7	7	4	1	11	7	7	9	6	6	12	14	24	42	62	90	73	101	154	262	767	7997	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	0	0	0	2	7	1	3	0	1	1	2	9	0	4	0	0	2	1	2	0	1	1	0	1	0	0	1	2	2	3	1	2	1	0	1	1	2	3	2	2	1	1	2	0	0	1	1	3	2	0	1	2	1	4	0	0	1	0	3	2	3	2	5	1	2	2	1	4	4	0	2	2	1	5	4	3	2	3	3	5	3	1	3	3	5	1	4	5	2	2	5	1	6	2	5	3	2	2	1	5	8	6	5	8	4	1	3	4	7	5	3	4	9	4	5	0	2	5	1	3	5	0	1	8	3	5	5	4	5	6	4	3	2	3	5	7	2	3	4	2	8	7	12	7	21	27	43	63	79	63	105	143	256	836	7888	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	0	3	2	4	0	2	0	2	2	6	0	1	1	2	1	2	1	1	0	1	1	1	1	0	0	2	0	4	1	1	4	2	2	0	2	1	3	0	1	1	0	3	3	0	1	1	3	4	2	1	3	5	2	2	1	1	4	2	4	2	4	0	2	3	0	2	1	1	2	6	2	2	1	3	2	2	2	2	1	3	3	1	5	5	3	1	2	9	4	3	6	4	4	2	4	4	8	3	4	1	0	4	2	6	2	3	6	10	4	5	6	2	3	2	4	2	4	2	6	3	2	5	4	4	5	4	10	5	6	4	3	8	6	9	5	4	6	0	9	6	8	14	10	23	25	46	46	69	71	104	128	279	739	7910	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	1	1	0	1	2	1	3	3	0	1	3	4	2	8	1	1	1	2	1	2	2	1	1	2	2	1	1	4	1	1	1	0	2	0	2	1	0	0	0	0	0	0	2	1	0	2	2	1	0	2	3	1	1	5	0	0	1	1	4	1	0	0	3	1	1	3	2	4	1	1	1	2	3	4	2	4	1	1	2	1	7	6	2	3	1	2	1	1	3	4	2	4	1	6	0	6	4	3	7	5	2	4	6	3	8	2	3	5	2	10	6	2	4	6	8	3	4	6	5	5	6	5	3	5	2	2	4	5	2	6	6	3	2	2	6	2	4	4	2	10	6	2	9	5	5	10	3	7	19	23	35	62	62	55	120	138	291	798	7862	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	2	0	1	1	0	0	0	1	2	2	3	1	2	4	5	1	0	1	1	0	1	2	1	0	0	1	0	0	1	1	1	0	0	1	2	0	1	2	1	3	1	2	1	1	1	1	0	3	2	2	0	1	0	1	1	0	0	1	2	1	6	1	1	0	2	2	2	1	3	2	1	5	5	0	3	3	2	3	2	4	4	0	1	5	2	4	5	1	4	1	1	4	3	2	3	2	2	8	4	4	3	3	3	6	5	3	6	5	5	4	10	3	4	5	7	7	4	5	4	3	3	6	5	9	3	6	4	3	3	2	1	1	4	3	3	1	0	4	1	5	3	4	2	3	3	11	9	10	3	5	16	21	39	60	75	76	89	140	276	820	7801	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	0	0	1	0	0	1	2	2	1	0	3	3	5	3	0	0	1	2	1	0	1	0	0	0	6	0	1	2	0	1	1	1	1	1	0	3	1	1	0	1	1	2	3	1	0	1	2	1	0	0	1	1	2	1	2	2	3	1	1	2	1	1	2	0	2	1	3	0	3	4	2	3	2	1	1	3	3	1	3	5	2	4	2	3	5	3	4	2	0	3	4	5	7	3	6	2	3	5	3	5	1	5	0	3	5	4	7	6	4	5	3	5	1	2	5	7	5	3	4	6	5	2	5	8	3	4	4	3	2	6	4	4	8	2	9	6	4	4	2	7	1	6	3	3	3	2	11	3	10	23	22	33	56	69	87	96	129	242	791	7945	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	1	0	1	2	0	3	1	0	4	0	2	0	1	4	0	4	1	0	0	0	2	1	0	0	2	0	0	0	0	0	0	1	0	0	0	0	0	0	1	1	0	1	1	1	1	0	1	2	0	1	0	1	3	3	1	0	0	2	1	2	3	1	1	2	2	2	1	3	3	1	2	4	5	2	3	1	2	4	3	2	2	4	3	4	3	2	2	3	2	4	2	2	2	4	3	4	8	6	3	6	6	4	6	5	7	4	4	6	4	3	5	3	4	6	5	8	8	2	2	1	3	1	6	3	3	5	8	5	3	3	2	3	4	4	1	2	4	0	10	5	9	4	5	6	9	6	5	13	9	6	12	17	23	38	53	51	85	86	140	246	806	7903	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	0	1	3	0	1	1	2	0	3	5	2	3	1	0	0	3	0	2	1	1	1	1	0	0	1	0	0	1	1	0	1	3	0	2	1	2	3	0	1	1	0	1	0	1	3	0	0	2	1	1	0	1	1	1	0	6	0	2	0	0	4	2	2	2	1	3	2	1	1	2	5	4	2	1	1	3	2	6	2	3	6	1	2	3	5	3	6	0	2	4	1	2	6	4	6	3	4	4	6	5	2	4	5	0	3	4	4	2	5	3	4	6	7	5	1	2	4	8	3	3	1	5	5	7	4	4	6	3	7	5	3	2	2	0	3	3	2	4	5	5	6	10	2	5	3	11	7	7	19	28	36	48	59	75	103	155	274	823	8001	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	2	3	2	4	3	0	1	3	3	0	1	2	1	1	2	1	1	2	1	0	0	0	1	2	0	0	1	1	0	2	0	1	0	2	3	0	0	3	2	2	2	5	3	2	3	1	2	1	0	1	0	2	2	1	2	3	3	2	1	1	2	3	3	0	5	3	4	1	0	2	3	3	2	3	3	3	5	5	1	3	5	4	7	2	2	1	3	3	9	2	1	3	0	2	3	1	4	3	5	7	8	8	5	5	7	4	5	5	3	4	2	6	7	2	5	5	3	11	7	2	2	2	5	9	6	3	3	2	5	5	6	1	11	2	5	4	1	1	10	3	3	4	3	5	5	3	5	13	25	14	53	59	64	80	94	133	274	794	7991	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	2	0	0	0	0	1	0	2	0	1	1	0	3	3	5	2	0	2	0	0	0	1	2	2	0	0	0	1	1	0	1	0	1	0	0	1	1	0	0	3	1	0	0	0	3	2	2	0	2	2	4	1	3	2	1	0	2	2	2	1	3	2	0	2	2	2	2	0	4	1	3	0	4	2	0	3	1	3	3	0	2	2	4	5	3	1	1	1	2	3	4	4	1	3	2	5	3	2	3	4	7	2	3	6	3	2	1	4	2	6	1	7	3	6	8	3	7	1	5	2	5	3	8	3	1	4	6	6	3	6	5	1	4	6	4	1	5	3	2	2	5	8	4	5	7	4	6	3	4	13	8	9	10	11	21	28	33	48	71	86	96	134	265	746	7866	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	2	0	0	0	1	1	0	1	1	2	1	0	1	2	3	2	0	0	2	2	1	1	2	2	1	0	2	1	2	0	2	1	0	1	0	3	0	1	0	0	1	0	2	3	1	1	0	1	1	0	2	0	1	0	1	2	5	2	0	2	1	2	2	4	1	2	1	1	1	1	2	2	3	9	1	2	1	2	1	2	2	4	3	3	1	3	2	0	2	2	3	3	2	3	3	3	3	4	4	3	2	0	5	4	7	0	7	7	4	6	2	5	3	7	4	3	4	4	5	9	6	3	3	1	5	7	3	3	2	2	3	6	5	5	3	8	5	2	1	1	1	4	7	5	7	4	6	4	4	5	8	3	6	5	10	15	15	24	41	48	65	75	91	133	284	757	7798	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	1	0	1	0	0	0	1	0	1	0	1	1	0	2	0	2	0	1	2	1	1	2	2	0	1	0	0	2	0	0	0	2	0	1	2	2	0	1	1	0	2	1	2	3	1	0	1	0	1	1	1	1	3	2	0	1	0	0	3	5	1	0	0	0	2	1	5	1	3	2	2	1	3	4	4	2	1	1	4	2	4	1	4	3	3	4	3	4	3	3	2	2	4	5	3	7	4	5	1	4	7	1	1	2	5	5	2	3	6	4	2	2	5	2	2	3	4	3	6	2	3	5	9	5	4	6	6	4	2	2	2	5	4	8	0	5	3	2	5	6	4	6	8	7	2	11	3	2	3	4	5	4	2	7	8	9	8	30	26	34	46	67	75	99	150	260	813	7822	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	0	0	0	1	0	1	0	3	1	0	3	3	1	1	1	2	1	0	1	0	1	0	0	0	1	2	1	1	0	1	0	3	4	3	2	0	0	0	1	2	0	0	0	0	0	2	0	0	0	3	2	2	0	3	0	0	1	0	1	1	0	2	0	3	0	0	2	4	1	1	2	0	0	2	1	4	4	1	2	2	3	4	1	3	5	3	7	3	3	0	1	2	0	4	5	0	4	2	1	2	6	4	1	3	4	4	11	3	8	3	5	4	4	4	5	7	4	6	2	3	5	5	4	9	7	3	7	7	1	1	3	2	4	4	7	1	6	6	6	2	5	4	7	3	3	3	5	3	1	6	3	4	11	5	5	7	7	9	21	12	34	56	71	84	86	124	294	771	7861	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	2	0	1	0	1	3	1	2	2	2	2	8	0	2	1	1	1	0	1	2	2	0	1	1	0	0	0	1	0	0	0	0	0	1	0	0	1	2	1	0	2	4	2	1	0	2	0	0	2	1	0	1	2	2	0	3	2	2	2	0	2	1	4	3	2	2	0	2	1	2	1	0	1	2	2	5	3	2	1	3	3	1	4	2	6	2	1	3	1	3	5	1	3	3	4	2	4	3	0	4	0	3	4	3	4	5	3	2	3	4	4	5	1	5	5	2	8	3	5	8	7	3	3	2	2	6	3	5	4	1	1	2	6	2	6	4	0	7	5	4	6	4	3	4	6	6	4	8	4	2	3	4	6	5	7	14	29	30	33	62	90	78	97	141	280	799	7892	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	2	1	1	0	1	1	1	0	1	0	3	4	4	0	2	0	1	1	0	0	2	1	0	1	1	0	1	2	0	1	0	0	1	2	0	2	0	0	0	0	2	0	2	0	2	1	1	1	1	2	2	2	0	2	0	3	5	2	2	3	2	1	1	1	3	2	4	1	2	1	3	2	2	2	2	1	4	2	3	1	3	1	3	1	1	2	2	2	5	3	6	3	1	1	2	2	4	3	4	5	2	6	4	4	7	1	5	1	5	8	3	3	4	1	7	5	7	5	3	2	6	7	6	6	3	7	4	3	4	1	2	1	4	2	3	3	5	5	3	2	5	8	5	8	4	5	8	2	4	8	1	7	5	8	9	10	6	22	18	31	69	63	75	102	138	284	817	7902	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	0	2	0	2	0	1	2	1	1	3	3	2	1	1	0	1	0	1	0	0	0	1	1	1	0	1	0	1	1	1	0	1	0	1	0	1	0	1	0	0	0	0	3	1	0	2	0	0	3	0	0	0	0	0	1	1	1	0	2	1	0	0	3	2	2	0	2	1	2	1	1	3	3	1	1	3	4	2	1	1	3	4	3	2	6	3	4	6	1	5	5	2	1	0	5	0	6	1	3	3	4	3	3	6	2	6	1	9	3	3	7	5	6	4	7	7	4	3	6	5	7	3	5	6	6	6	3	3	6	5	5	2	1	4	5	8	5	2	4	6	4	3	7	6	2	3	7	3	7	4	2	4	6	9	7	7	11	18	18	31	64	73	92	80	141	266	823	7886	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	2	1	2	1	7	0	0	4	0	0	3	3	2	1	0	0	0	4	1	0	1	0	2	1	3	4	2	2	2	0	2	1	4	4	0	2	0	0	3	4	3	2	2	2	1	0	3	0	1	1	1	1	1	1	0	0	3	2	3	0	3	3	1	2	0	4	4	1	0	2	2	1	1	6	4	2	1	1	2	3	3	5	3	3	1	2	2	4	1	2	0	2	7	4	5	2	6	4	3	4	1	3	6	5	3	3	8	7	3	6	5	2	10	9	5	4	9	4	3	5	4	14	8	4	5	3	3	5	2	2	4	1	3	3	1	3	9	3	5	1	9	7	4	11	8	7	7	8	11	5	10	17	19	23	33	56	67	71	99	139	267	750	8014	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	1	0	0	1	1	2	0	1	0	2	3	0	0	0	1	0	1	1	1	0	2	2	0	0	0	2	0	0	4	2	1	0	0	2	0	1	1	1	2	1	2	0	0	1	0	0	1	2	0	1	4	1	5	2	4	1	2	2	0	2	3	0	2	4	1	2	2	1	3	1	3	1	2	2	4	0	1	7	1	2	5	2	1	1	3	2	1	0	1	2	1	4	4	4	4	4	2	2	3	0	3	5	3	4	3	6	2	1	2	5	5	4	3	3	6	3	3	10	12	4	2	6	7	9	2	4	8	5	3	2	1	7	3	2	5	0	3	4	6	6	2	6	4	6	2	4	2	4	4	5	6	6	1	9	11	9	9	5	12	23	22	36	64	63	76	100	139	306	776	7864	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	2	0	0	1	0	4	0	2	0	0	4	4	0	0	1	1	0	0	0	1	2	1	1	0	0	1	0	1	1	1	1	0	0	0	0	4	1	2	1	0	2	0	1	1	0	0	2	6	1	1	2	4	1	3	2	3	1	0	1	0	1	1	2	1	1	2	1	0	4	1	3	3	0	3	0	0	1	0	2	4	2	1	2	0	4	0	3	2	4	3	2	1	1	5	2	6	5	2	4	2	1	6	3	4	4	5	5	3	4	1	4	2	5	4	8	7	8	3	4	6	1	3	5	3	5	7	3	6	1	4	10	5	1	5	8	4	2	1	5	1	2	4	3	2	3	4	7	4	6	4	5	6	5	7	4	4	7	10	6	12	14	19	23	43	52	79	88	112	140	260	797	7870	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	0	0	1	0	3	0	2	1	1	1	1	4	0	0	1	0	0	1	1	0	1	0	1	0	0	1	0	1	2	1	2	1	2	1	1	1	2	1	2	3	2	0	2	2	1	1	1	0	3	2	2	1	1	2	2	5	1	0	1	3	3	0	1	1	0	1	1	1	3	0	1	1	1	3	0	2	1	0	4	1	4	2	3	1	2	2	2	3	1	6	1	4	4	3	4	4	3	4	1	2	2	5	3	2	4	5	2	2	0	4	4	4	5	9	3	3	3	4	3	2	2	2	4	7	4	4	5	4	2	2	7	6	7	7	2	4	0	2	2	3	2	1	4	3	3	3	3	2	5	2	4	4	5	5	5	3	5	7	8	5	7	14	25	21	37	51	79	68	91	135	278	793	7862	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	2	0	0	1	1	1	2	1	1	3	1	1	0	0	1	1	0	1	1	0	0	0	3	2	0	1	0	0	0	1	0	0	0	4	0	2	0	2	2	2	0	1	2	0	0	0	1	3	1	1	4	1	0	2	3	0	0	0	3	3	2	1	1	3	0	0	0	1	1	0	2	1	3	4	2	3	1	0	2	3	1	1	2	3	1	4	2	6	3	4	2	1	1	2	3	2	4	1	3	2	5	8	4	5	2	3	3	4	3	4	3	6	2	7	5	1	5	4	3	5	7	6	8	3	4	2	10	2	4	7	3	9	8	2	4	4	3	6	1	7	6	6	4	5	6	4	3	5	0	1	8	3	10	6	6	8	6	13	10	9	13	12	11	20	18	36	53	69	87	110	167	311	849	7908	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	2	1	0	2	4	1	0	0	1	3	2	1	0	0	1	2	2	1	1	0	1	1	0	0	0	1	0	0	1	0	0	2	0	0	1	1	0	0	0	1	1	2	0	1	2	2	1	2	2	2	1	1	2	1	0	4	0	3	0	0	4	2	1	3	4	6	3	2	1	2	1	2	3	2	2	1	2	1	1	3	2	3	2	0	4	2	0	3	3	4	3	1	2	3	7	5	5	2	5	5	3	3	8	4	4	3	5	4	6	5	3	5	4	6	5	7	7	6	12	3	4	3	6	5	5	1	5	8	7	5	4	11	9	6	0	0	5	5	1	5	6	6	8	8	1	3	4	9	9	3	3	7	7	7	14	11	13	25	30	28	50	78	86	94	144	288	822	7790	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	1	0	2	0	2	2	0	0	0	1	0	1	5	1	2	0	0	1	2	1	1	1	2	0	0	0	0	0	0	1	1	0	1	2	2	1	3	2	2	2	1	1	2	2	0	0	3	2	1	1	0	1	0	0	2	1	2	0	0	3	1	4	2	2	1	0	1	1	2	3	0	2	1	3	3	2	1	4	4	3	1	0	2	4	2	5	2	1	3	1	6	0	2	4	3	1	3	1	1	1	2	0	6	8	5	3	4	1	3	2	2	3	4	5	3	7	2	1	6	8	8	3	5	4	7	8	6	8	6	6	5	6	1	3	3	5	7	6	6	7	3	7	5	6	6	5	8	5	2	2	7	9	2	5	5	6	7	6	2	7	6	8	5	10	8	17	19	25	35	64	57	74	101	134	294	765	7836	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	0	0	0	0	3	0	1	0	2	0	2	1	4	2	1	0	0	2	2	1	0	1	2	0	1	0	1	2	1	0	0	2	1	0	0	2	0	1	2	2	0	3	0	2	1	1	1	3	2	1	4	0	1	3	0	3	0	0	0	2	4	2	1	1	0	1	2	1	2	1	3	1	2	4	1	3	1	3	3	2	2	3	3	2	0	4	1	2	4	4	2	2	4	4	7	1	3	4	7	3	1	0	6	3	4	1	2	1	7	9	5	6	7	2	6	2	6	4	2	6	7	4	8	5	5	9	5	5	7	4	10	5	5	5	8	4	11	5	3	4	4	4	3	5	3	5	2	4	3	4	5	4	5	3	2	6	4	8	5	6	5	8	5	3	6	12	15	23	23	44	50	78	74	113	164	283	853	7748	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	0	0	0	0	1	1	1	1	2	0	1	0	1	0	2	1	0	1	1	0	0	1	0	3	0	0	1	1	0	1	3	0	0	0	1	1	1	0	2	1	0	0	1	0	2	2	2	1	1	0	3	6	2	1	0	2	0	2	0	6	1	3	1	1	1	1	3	2	2	2	0	4	0	2	1	2	0	3	4	1	4	2	0	2	1	1	1	2	2	4	4	1	1	6	2	1	1	3	3	2	3	4	3	7	7	4	1	3	4	2	4	4	5	4	2	2	4	3	7	2	5	8	5	6	5	1	6	7	7	4	3	9	2	9	6	10	2	7	2	2	4	3	5	3	8	3	3	8	6	5	3	5	3	3	6	2	5	9	5	4	9	4	2	8	6	4	6	13	10	13	25	40	45	75	70	101	140	286	759	7925	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	0	1	1	0	0	1	2	0	2	1	0	2	4	1	2	1	0	1	0	0	0	3	0	1	0	2	1	2	0	0	0	2	1	2	0	0	3	1	1	0	2	2	4	0	2	1	1	0	0	2	1	1	0	2	2	1	1	2	1	0	0	0	0	1	0	1	1	0	1	2	1	2	1	1	0	2	3	2	3	3	1	1	1	1	2	2	0	1	3	2	3	3	4	2	1	3	1	5	2	4	1	2	6	2	5	3	5	3	3	4	2	1	3	3	3	5	4	6	3	2	5	2	2	7	4	5	5	5	5	3	6	8	5	3	6	3	4	2	6	1	4	3	5	6	4	1	4	3	5	7	6	3	4	3	2	3	4	3	4	5	1	5	7	9	6	7	11	6	14	34	30	35	57	60	67	102	138	260	835	7789	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	2	1	0	2	1	0	0	1	0	2	2	0	0	1	0	0	0	1	1	0	3	0	0	0	0	1	0	3	0	1	1	1	0	1	1	1	1	0	1	3	2	3	1	1	2	0	3	0	2	3	0	0	1	3	2	0	0	1	3	1	3	3	2	2	1	0	0	2	2	0	2	1	3	2	2	1	1	0	4	2	0	3	5	3	1	3	1	4	1	4	2	1	1	2	4	3	1	0	3	0	7	2	2	3	1	5	0	3	6	3	4	6	4	5	3	5	6	5	3	3	3	6	9	6	4	2	6	4	6	2	8	3	6	5	8	7	7	2	3	2	3	6	5	4	3	5	3	4	3	6	2	7	1	7	3	2	6	3	4	7	6	6	8	6	4	6	12	13	20	27	36	52	74	83	104	134	284	799	7783	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	1	0	2	1	0	0	1	0	2	2	1	2	1	0	0	1	2	1	1	1	1	1	0	0	0	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	2	2	1	1	1	1	1	0	1	0	3	2	1	1	1	3	0	0	0	1	1	0	0	1	1	0	4	0	3	1	1	0	1	2	5	4	1	1	1	3	3	2	2	0	1	4	2	2	3	1	6	2	1	1	2	1	4	7	3	4	4	2	5	3	1	5	5	7	6	6	3	2	4	3	4	4	4	3	2	3	6	3	2	5	10	3	9	8	3	4	3	7	2	6	4	9	3	6	7	3	5	4	4	3	2	2	5	6	3	3	4	3	3	7	7	3	5	7	6	4	5	4	10	3	9	9	6	6	6	13	15	23	35	60	66	81	89	159	297	816	7853	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	1	0	0	0	1	1	2	2	1	0	0	1	1	2	2	3	1	0	0	1	0	1	1	4	1	1	0	1	2	0	1	2	0	2	0	2	0	1	3	0	0	1	1	0	1	0	1	0	2	2	4	2	1	1	0	2	2	0	0	2	1	1	4	1	1	1	3	3	1	3	1	0	0	2	1	4	4	2	3	0	3	3	4	1	1	3	0	0	2	2	0	1	3	2	3	2	5	2	3	4	2	3	3	4	11	6	1	2	4	2	5	1	4	5	1	3	9	10	3	4	3	6	5	5	3	6	6	5	5	4	9	4	4	8	5	6	6	3	9	6	3	4	7	6	3	6	3	8	3	2	1	6	8	2	7	4	6	6	3	5	3	2	7	9	3	6	4	2	5	10	5	8	4	6	19	25	43	71	74	84	118	146	272	793	7884	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	0	0	0	1	0	1	0	2	0	5	3	2	4	2	0	1	1	1	1	1	3	1	0	0	0	1	0	1	2	0	1	1	0	0	1	0	2	2	1	0	3	3	3	1	2	1	1	1	1	0	2	1	0	0	0	4	0	1	1	0	3	4	1	4	1	2	1	2	0	0	1	3	1	1	3	2	3	0	0	3	1	0	2	2	4	0	1	3	0	2	5	2	2	1	0	3	3	3	2	1	4	3	6	3	1	4	3	2	2	6	6	4	5	2	7	2	3	2	1	1	2	5	4	2	6	4	4	6	4	2	6	1	3	6	5	5	4	10	5	7	5	3	2	6	6	5	6	3	7	7	8	4	4	5	6	5	4	6	5	6	3	1	4	3	5	6	5	6	12	9	11	23	30	38	54	61	76	103	151	305	805	7690	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	0	0	0	1	0	1	1	1	0	0	1	0	3	1	3	6	0	0	0	1	1	1	0	0	0	0	2	0	0	2	0	0	1	1	1	0	0	3	2	0	1	1	3	0	3	2	1	1	2	0	2	2	1	0	2	0	0	1	0	1	1	2	1	2	2	2	0	4	0	1	1	1	0	1	3	0	1	0	1	2	1	3	1	1	0	2	4	1	4	6	2	3	3	2	4	3	3	0	4	0	5	2	6	5	2	4	4	2	2	5	0	2	4	5	1	2	5	6	3	4	5	2	8	4	2	7	6	6	5	2	6	6	8	4	7	3	10	3	6	7	8	5	10	6	6	4	6	5	5	1	0	2	6	4	1	2	3	11	6	4	4	2	2	6	6	5	6	8	8	5	1	4	6	14	8	11	21	26	34	67	66	82	114	148	286	793	7906	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	0	0	0	0	1	0	0	0	0	1	2	2	1	5	3	0	2	2	0	3	1	1	0	2	1	1	0	0	2	1	0	1	2	1	1	0	3	1	0	0	0	0	0	1	0	0	1	1	1	1	0	0	0	1	0	2	3	2	1	1	1	1	0	2	2	2	1	0	1	2	1	1	0	1	2	3	2	0	3	1	1	2	1	1	0	2	0	1	3	2	2	4	5	2	2	1	4	3	2	0	1	5	2	2	4	1	4	3	3	3	1	3	2	5	3	4	2	2	4	4	5	5	5	1	2	4	10	2	5	8	6	7	3	3	5	3	5	4	5	3	5	7	7	5	7	3	7	5	5	1	2	4	2	6	6	4	5	11	4	4	10	5	2	9	4	7	3	5	7	11	5	5	7	7	14	23	20	35	69	64	88	92	129	344	765	7877	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	0	1	0	1	1	1	1	1	0	0	1	1	0	1	2	3	0	2	0	0	1	2	0	0	1	0	1	0	0	1	0	0	1	1	0	0	2	0	3	0	1	1	3	1	0	1	2	3	0	1	1	1	3	0	1	0	2	3	2	0	4	1	1	0	2	2	0	0	3	0	2	3	2	1	2	4	0	0	2	2	1	1	1	2	2	1	1	0	5	1	4	2	1	3	2	0	2	1	5	0	2	1	1	2	4	3	3	0	5	4	3	6	3	1	3	2	2	5	1	4	4	2	3	3	4	5	2	10	2	4	7	4	8	4	3	4	5	6	7	3	5	3	2	3	6	8	5	7	5	3	3	1	2	1	5	5	6	5	5	0	3	6	6	4	4	4	2	6	1	2	9	4	3	4	4	8	9	13	22	22	40	53	67	85	94	145	304	794	7910	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	1	0	0	0	1	0	0	0	0	0	0	1	1	0	1	0	4	3	2	1	0	0	2	0	1	0	1	1	0	1	0	0	1	2	0	0	0	1	1	0	1	0	0	2	2	0	0	1	2	0	1	2	1	0	1	0	0	1	1	0	4	1	0	0	1	1	1	2	1	0	2	0	4	2	2	2	0	1	2	1	1	2	2	2	1	1	4	1	1	3	1	1	3	4	3	2	1	1	3	3	0	0	2	2	1	3	1	5	4	2	2	5	5	6	6	4	4	2	1	0	3	5	2	4	9	2	6	3	2	3	6	6	4	2	4	8	4	4	3	5	3	3	7	3	6	10	12	0	4	3	3	4	5	6	3	4	7	3	6	4	2	5	3	7	4	3	5	1	3	2	7	7	2	5	8	5	5	8	4	5	8	7	14	19	30	38	64	67	64	100	148	296	806	7789	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	0	0	1	0	2	4	3	1	0	0	0	3	4	0	0	2	1	0	1	0	1	1	2	0	1	1	1	1	1	1	1	1	0	0	3	0	0	1	0	0	0	1	1	0	2	0	1	0	0	0	1	1	1	0	1	3	1	0	5	1	1	0	3	0	0	1	1	1	2	1	2	1	2	2	2	2	0	1	1	1	3	1	2	4	2	1	1	1	3	0	4	0	3	4	1	2	0	3	3	0	4	1	1	0	4	1	4	3	3	5	2	3	2	1	3	3	2	2	5	2	4	4	5	3	4	9	4	3	2	3	4	1	4	6	2	6	6	2	4	4	6	7	10	4	6	2	6	3	5	4	3	7	3	4	4	5	6	2	4	2	4	0	6	6	4	5	5	6	6	3	2	5	9	8	7	13	8	14	16	30	31	68	70	78	106	144	250	795	7898	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	0	0	0	0	1	1	2	2	0	1	2	3	2	0	0	1	2	0	0	0	1	1	1	1	1	0	0	0	1	0	1	0	0	2	3	0	3	0	2	1	0	0	1	1	3	1	3	0	1	0	0	1	1	2	2	1	3	0	1	0	1	3	0	0	2	1	2	1	1	1	2	5	1	2	5	2	1	3	2	1	1	2	1	0	2	3	1	5	4	1	2	4	1	2	6	4	1	2	2	5	2	3	1	6	2	3	2	2	5	0	1	4	4	3	1	5	3	2	2	5	4	4	4	3	6	7	3	9	3	2	10	4	6	6	6	4	3	9	6	11	4	11	2	4	6	7	6	8	4	6	6	3	4	3	4	1	4	6	5	6	2	3	4	4	5	1	8	10	4	7	10	8	8	6	7	3	10	15	23	23	34	58	78	78	103	161	258	832	7775	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	1	0	0	0	0	0	0	0	2	0	0	1	1	1	2	1	3	1	1	1	3	0	0	3	1	1	3	0	1	1	1	1	1	0	2	1	1	1	0	4	1	0	0	0	0	0	0	2	0	1	2	3	0	0	1	0	1	1	1	0	1	3	0	0	1	2	2	2	1	1	2	2	0	1	1	1	0	1	0	1	0	2	0	2	0	1	0	4	2	2	1	2	1	2	1	0	1	4	5	2	1	0	3	6	4	2	2	3	5	2	5	2	4	4	3	1	5	1	3	4	1	3	4	3	6	3	5	5	1	4	6	4	5	5	5	8	7	4	6	3	5	8	1	7	3	4	3	4	5	4	4	5	5	3	0	1	5	4	7	4	5	3	2	4	2	6	8	6	3	8	8	4	7	10	6	4	6	4	9	8	4	12	4	10	16	22	24	45	58	71	99	95	143	281	843	7756	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
1	0	0	0	0	1	0	0	0	0	0	0	2	0	3	1	0	1	2	4	0	2	2	1	1	0	2	0	0	2	4	0	1	1	1	0	0	0	0	0	0	1	1	0	0	2	0	0	0	2	0	1	1	1	0	2	0	1	0	0	1	0	2	0	1	1	1	2	3	0	3	0	2	2	2	1	1	1	0	1	1	1	0	1	1	0	0	1	2	1	4	0	1	1	4	5	1	1	0	1	1	3	3	2	3	3	2	4	3	0	3	0	6	2	2	7	1	2	3	3	1	2	2	3	3	3	1	3	5	6	3	3	5	8	3	5	1	4	5	5	4	8	8	4	3	6	5	6	6	7	5	7	4	1	4	5	8	2	5	4	7	8	7	4	3	1	4	2	3	3	4	3	5	3	9	1	11	5	5	5	8	6	9	9	10	9	8	13	12	20	23	27	56	72	77	96	154	256	801	7882	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	0	0	1	1	1	1	1	2	1	3	3	1	1	2	1	2	2	0	1	0	1	1	0	2	0	1	0	1	0	2	0	1	1	1	0	0	1	1	1	1	1	1	0	2	4	1	0	0	1	2	1	3	1	1	3	0	0	1	2	3	0	0	1	1	1	3	1	1	2	0	1	3	2	3	0	3	3	1	3	1	0	3	2	0	2	5	2	3	2	1	1	2	1	4	2	3	2	2	2	0	1	1	2	3	3	2	0	2	2	2	2	4	2	6	4	5	5	5	5	5	7	4	4	4	3	2	4	6	4	4	8	1	2	7	3	3	6	4	1	5	6	5	12	5	5	7	5	6	5	5	6	2	5	5	5	4	7	6	2	5	6	5	4	1	8	8	5	5	8	6	1	3	3	6	11	11	4	7	9	14	21	20	49	56	73	80	103	135	290	728	7826	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	0	0	0	3	2	1	0	2	0	2	0	0	0	2	2	0	1	1	2	1	0	2	3	0	2	1	1	0	0	0	1	1	1	1	1	0	4	2	3	1	1	1	1	2	0	1	0	1	0	1	0	0	1	2	2	1	3	2	2	3	2	2	0	1	3	1	0	2	2	3	2	2	1	0	1	2	3	1	0	1	2	3	3	0	2	1	2	1	2	2	2	2	2	5	2	2	3	1	1	3	1	2	2	1	1	5	2	2	0	2	3	3	5	1	1	3	2	3	6	5	2	2	5	2	5	1	1	8	3	9	5	6	6	6	11	3	13	8	6	3	6	4	3	5	8	7	9	4	3	3	3	7	5	3	6	3	8	1	8	5	4	4	7	2	5	11	6	7	0	3	5	3	2	5	4	4	4	5	12	14	21	17	37	66	67	78	109	138	274	843	7737	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	0	2	0	0	0	0	2	1	0	4	1	1	1	2	1	0	0	2	0	0	0	3	1	0	2	0	1	1	0	1	1	1	1	1	1	1	0	0	1	1	0	1	1	0	1	1	0	1	0	0	0	0	0	2	0	1	3	1	1	0	1	0	1	1	2	0	2	4	1	0	0	1	1	2	3	3	1	3	1	0	0	1	2	1	1	2	2	2	1	2	6	1	2	0	3	0	3	3	5	2	1	2	4	3	5	3	3	2	1	0	3	3	3	4	0	2	6	4	9	6	8	4	5	6	3	3	7	6	2	2	6	3	5	5	8	4	5	6	3	3	8	8	8	5	4	6	6	3	8	7	5	5	7	2	3	1	0	5	3	6	1	7	2	4	2	6	1	5	2	9	6	6	6	2	2	5	13	6	5	4	14	24	31	40	58	76	77	100	119	270	819	7771	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	0	1	1	0	0	1	0	1	1	0	3	3	2	0	0	1	1	2	0	2	0	1	1	0	0	2	1	1	2	2	1	0	1	0	0	0	0	0	0	1	0	0	0	1	1	0	0	2	0	1	2	0	0	0	1	1	1	2	0	1	1	1	2	1	0	5	0	1	2	1	1	2	1	3	1	1	2	3	0	1	4	0	3	4	1	0	1	1	0	3	2	2	3	2	3	2	4	4	3	3	5	3	2	1	2	4	4	1	5	0	2	1	3	6	4	5	3	0	4	3	3	5	2	3	5	2	9	8	8	2	3	5	5	6	5	8	7	5	3	7	1	6	3	6	5	8	8	4	4	6	11	4	4	5	3	7	2	2	3	4	5	0	8	2	3	2	4	7	4	6	8	5	6	4	9	4	4	3	5	11	7	9	13	19	21	42	60	68	81	91	136	282	833	7820	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	0	0	0	0	0	1	1	0	0	0	1	1	0	0	3	0	2	0	0	2	0	0	0	0	1	1	1	3	1	1	0	1	0	1	1	0	0	1	0	2	0	1	1	1	1	0	3	3	1	0	1	2	2	0	2	1	1	2	1	0	0	1	0	2	1	1	1	0	1	0	1	0	2	1	0	0	0	1	1	0	2	4	0	3	1	3	2	1	2	1	0	5	0	3	2	5	4	4	2	4	3	1	0	4	2	2	0	2	3	2	3	3	3	6	4	3	7	5	1	1	8	4	2	6	5	7	8	3	5	2	4	8	7	6	4	2	5	3	3	3	4	9	5	6	10	12	5	3	2	2	10	8	7	5	6	8	1	3	6	3	5	3	3	6	3	4	2	5	4	10	4	7	2	9	4	7	4	6	5	10	8	12	5	13	10	15	15	25	40	53	66	91	102	149	281	753	7722	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	2	1	2	2	1	0	3	2	6	2	9	0	2	1	1	1	0	0	2	0	0	1	1	1	0	0	2	2	1	1	2	0	1	1	1	1	1	1	1	2	0	0	0	0	1	1	0	0	1	1	2	0	1	1	3	3	0	1	2	5	1	3	1	0	2	1	0	0	1	1	0	4	5	2	0	3	3	5	3	1	1	1	1	5	1	1	2	0	1	4	1	1	2	0	3	2	1	1	5	2	2	2	4	1	5	2	3	1	2	6	2	5	1	4	3	5	3	1	5	3	2	5	8	4	6	4	5	1	4	4	1	6	5	1	4	4	8	6	5	6	0	4	4	13	4	6	4	6	3	9	8	5	3	5	7	2	5	4	5	3	4	5	4	2	2	5	1	4	5	4	8	6	6	6	11	4	4	3	11	9	7	11	6	12	15	15	26	35	58	77	85	100	144	262	801	7768	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	2	2	2	3	2	0	1	0	0	0	0	1	0	0	0	2	2	1	1	0	0	0	1	1	0	2	2	0	1	1	1	1	1	1	1	1	0	1	0	2	2	0	0	2	0	0	2	0	1	2	1	2	2	0	0	1	2	3	0	0	0	1	0	3	3	2	1	0	1	2	0	3	2	0	3	0	4	3	3	0	2	7	0	0	3	2	2	1	2	1	0	3	1	1	2	6	3	2	1	2	5	2	4	1	5	6	4	3	1	2	3	8	0	2	3	4	5	5	3	7	3	8	3	3	7	4	4	5	1	3	2	5	6	3	3	1	6	5	10	4	6	1	5	4	9	2	7	5	2	6	4	4	7	3	6	4	3	7	6	3	3	4	8	2	6	5	7	4	4	3	3	5	3	10	9	7	9	7	15	21	24	43	56	92	72	105	158	294	805	7885	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	1	2	1	0	2	4	2	3	1	1	0	0	2	1	0	0	1	0	0	0	2	0	0	1	1	2	0	2	1	0	0	2	3	1	1	1	0	0	1	0	0	0	1	1	1	1	0	3	0	1	2	2	0	1	0	0	1	0	0	4	0	0	0	1	2	1	4	1	2	3	1	5	0	1	1	1	1	0	1	5	4	2	0	0	2	3	3	4	1	2	2	2	1	2	1	2	2	0	0	3	4	3	2	4	4	5	3	4	3	8	3	2	4	2	3	4	4	5	4	4	7	4	5	5	3	2	1	2	3	3	2	4	4	3	2	2	5	5	4	4	4	7	2	4	10	6	6	2	4	6	7	7	1	5	9	8	4	2	3	4	4	4	5	4	11	2	1	3	8	10	5	6	6	10	6	8	6	5	12	7	9	15	25	24	50	66	64	84	106	129	280	776	7849	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	0	0	0	0	1	1	0	0	2	2	0	0	1	1	2	3	0	2	0	0	0	1	0	1	0	0	0	1	0	1	0	0	0	2	1	0	0	0	0	1	3	0	1	1	0	2	1	0	2	1	1	1	1	0	0	0	1	0	0	2	0	2	1	1	2	3	3	0	4	1	3	0	1	3	0	0	1	0	2	2	5	1	1	3	2	1	2	2	3	1	0	1	1	3	1	3	2	1	3	0	0	2	3	2	1	1	0	1	2	1	5	5	1	1	3	1	5	3	4	3	3	1	5	3	1	5	6	4	0	4	5	2	2	4	3	3	2	4	4	6	10	5	5	5	1	4	5	5	9	4	11	6	7	4	6	9	10	6	6	7	7	5	6	6	2	6	5	4	6	6	3	4	3	7	5	5	4	10	1	6	6	5	8	10	5	7	4	7	6	3	10	6	27	22	27	35	67	56	72	91	160	303	770	7858	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	1	1	1	0	0	0	0	0	0	1	0	1	1	1	3	3	2	0	1	3	0	0	0	0	0	0	1	0	0	1	1	1	0	0	0	2	1	0	0	2	1	0	2	2	2	1	0	0	1	2	1	1	1	1	4	1	0	0	0	2	3	1	2	1	0	2	0	1	2	0	0	0	2	4	1	0	1	1	0	1	2	2	2	0	3	1	2	1	2	1	0	1	3	3	0	2	2	3	1	0	3	2	0	2	3	1	2	3	1	0	1	3	3	3	1	2	2	0	2	1	3	4	1	0	2	1	3	4	4	2	6	6	2	3	4	4	5	3	7	8	4	5	4	3	10	5	5	6	3	5	4	2	5	2	7	8	10	9	9	7	3	2	4	9	7	5	1	3	2	0	5	4	4	4	3	1	3	1	5	4	3	4	9	2	6	6	2	5	6	9	6	5	11	10	13	17	25	37	61	81	69	117	144	298	771	7668	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	0	0	0	1	1	0	0	0	1	2	2	1	2	0	1	0	0	1	0	0	0	0	1	2	0	1	0	1	0	0	1	1	3	0	3	3	0	2	0	1	1	0	1	0	1	0	1	2	0	1	0	0	1	1	2	3	0	1	0	0	3	1	0	0	4	0	3	1	0	0	1	0	1	2	1	1	5	0	0	2	4	1	0	2	1	1	4	6	0	0	1	1	2	1	2	1	1	1	5	2	1	3	6	3	2	6	4	0	4	7	3	2	4	5	6	6	2	5	2	4	1	0	4	3	3	5	4	1	4	2	4	5	4	6	3	4	1	9	4	3	5	7	6	1	9	6	2	9	5	4	5	6	10	3	7	5	6	4	6	5	4	10	6	5	6	4	6	8	2	7	2	1	5	5	3	7	10	3	4	4	10	6	9	4	8	8	9	4	8	15	23	27	29	64	76	93	109	132	285	776	7817	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	1	0	0	0	0	0	0	0	0	1	1	1	1	0	0	1	2	0	4	0	1	1	0	0	1	0	0	1	0	2	2	1	0	0	0	1	1	0	1	1	0	1	3	0	0	1	0	0	1	1	0	1	1	1	1	1	1	1	0	2	2	1	3	2	0	1	0	0	2	1	0	0	0	0	2	1	1	2	0	2	1	0	0	1	2	0	3	0	2	4	3	2	2	0	2	0	0	1	1	2	3	1	0	2	1	1	1	3	3	2	6	3	2	2	1	1	2	4	2	1	1	1	4	2	2	5	1	6	4	3	0	1	3	2	6	2	5	1	7	4	4	7	2	1	5	1	5	2	6	9	2	7	6	5	3	1	6	6	7	6	4	5	8	5	7	10	2	7	1	3	8	5	4	9	4	3	4	6	3	4	7	6	3	7	5	6	3	3	3	5	7	7	4	2	6	6	9	19	12	25	29	40	58	64	84	80	144	305	837	7663	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	2	0	0	0	1	1	0	0	0	0	0	2	2	0	2	0	3	0	0	1	1	1	1	2	0	0	0	1	1	1	1	0	0	0	1	0	0	2	2	2	2	3	1	1	2	1	1	1	3	0	0	0	1	2	1	2	1	0	0	1	0	0	1	1	1	0	1	2	1	0	0	3	1	3	0	3	3	0	1	0	1	1	1	4	3	1	2	1	3	1	3	2	3	1	3	3	3	3	4	2	2	1	0	2	4	2	0	5	1	2	2	3	5	2	3	6	3	1	3	3	3	4	3	3	0	7	2	2	3	3	5	3	3	3	4	4	9	2	5	3	6	1	4	5	3	2	4	3	3	7	7	4	10	10	8	7	3	5	5	4	4	6	4	5	7	4	3	6	8	4	4	3	5	6	4	4	8	4	9	5	5	2	6	4	3	5	6	7	10	5	9	8	6	8	10	19	25	24	46	56	73	114	137	284	840	7728	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	1	0	0	0	2	1	0	2	0	1	0	1	1	0	1	1	0	0	4	0	1	2	0	0	0	0	1	1	1	0	0	0	1	0	1	1	2	1	0	1	0	0	2	2	1	1	0	0	0	1	0	1	0	0	3	0	2	2	0	1	0	2	1	0	0	3	1	2	3	2	4	2	1	1	1	0	0	1	2	1	3	0	2	0	2	0	2	1	2	1	2	2	0	2	1	2	2	1	1	3	1	2	2	1	0	1	2	1	2	2	0	1	3	4	2	1	2	2	3	2	4	3	1	2	4	2	5	1	3	4	2	2	0	8	3	7	4	4	5	6	0	5	6	3	6	3	4	5	3	6	5	3	6	8	3	6	6	5	6	12	5	5	5	3	9	6	4	4	6	4	5	5	4	5	3	3	2	8	4	7	2	3	9	4	5	6	5	7	6	7	7	11	7	11	14	26	27	27	58	68	100	88	139	308	846	7720	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	1	0	1	0	0	1	1	0	1	3	0	1	0	2	0	0	0	1	0	3	0	1	0	1	3	2	1	0	2	0	0	1	0	0	0	0	1	1	0	2	3	0	0	1	0	2	1	1	0	1	1	3	2	2	0	1	2	2	1	2	2	0	1	2	1	3	0	1	1	0	1	1	1	0	0	3	0	3	2	3	4	0	0	2	1	1	0	0	1	3	3	1	2	2	1	1	4	1	1	1	3	4	6	5	4	1	2	2	2	1	2	2	2	5	3	2	3	2	2	2	5	4	6	3	0	2	1	3	7	7	5	4	4	5	5	7	3	8	3	6	4	4	3	7	4	6	7	6	2	5	4	4	4	3	6	4	8	6	5	4	6	4	4	12	7	4	5	7	6	3	4	3	5	4	2	7	9	5	5	5	6	6	7	9	3	3	3	8	5	8	3	6	6	13	6	16	29	39	46	75	73	73	137	286	774	7862	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	0	0	1	0	0	1	0	1	1	0	2	2	1	0	1	1	2	1	0	0	0	0	0	1	1	0	0	0	1	0	0	0	1	0	1	2	0	0	1	1	0	0	2	1	1	1	0	0	1	1	1	0	1	1	0	2	1	2	1	2	2	1	1	1	0	1	1	1	3	1	0	1	3	2	2	3	1	0	2	1	1	1	1	0	0	3	3	0	0	0	0	2	2	1	1	2	3	2	3	4	2	1	2	2	2	0	3	3	4	2	2	4	4	2	1	2	1	0	3	2	3	6	0	5	0	4	5	3	3	1	1	4	5	3	0	5	3	3	3	2	2	8	6	1	5	3	3	7	5	6	4	10	7	5	3	7	7	5	10	6	3	2	5	2	9	3	6	9	8	1	3	4	3	1	5	5	6	6	8	3	3	2	2	7	5	3	7	4	3	4	6	6	6	8	7	12	17	24	43	64	66	71	101	147	279	810	7915	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	1	2	1	1	1	3	0	0	1	0	0	1	1	1	1	2	0	0	1	0	2	0	1	0	1	0	3	0	1	0	2	0	0	0	0	0	0	1	2	2	2	2	1	0	1	2	2	0	1	0	1	0	0	3	2	1	0	1	0	1	0	1	0	3	1	1	0	2	2	3	2	1	0	2	1	0	3	4	2	2	0	2	3	1	0	0	1	3	2	1	1	4	2	2	2	1	1	0	4	1	6	2	2	2	3	3	2	3	0	4	4	3	2	1	2	4	3	0	3	7	2	4	6	6	7	1	6	3	8	3	6	7	4	5	5	3	8	4	5	1	3	4	2	9	9	6	3	4	5	6	4	8	5	9	4	6	5	3	4	5	0	5	6	4	1	10	3	3	3	1	7	9	4	4	4	6	8	3	4	7	5	7	3	11	5	8	7	7	24	34	28	44	78	89	95	164	301	782	7625	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	1	0	0	0	0	0	0	0	1	2	1	0	3	0	1	2	0	2	0	2	0	0	1	1	2	2	1	0	0	1	0	0	0	0	1	1	0	0	0	1	1	1	1	1	0	0	1	1	1	3	1	2	0	0	1	0	2	2	0	2	0	0	1	1	1	0	1	0	1	0	3	0	2	0	0	0	2	3	0	0	2	1	1	2	1	0	2	1	2	0	3	0	0	1	3	1	2	0	1	0	2	5	6	1	0	1	0	0	0	1	2	2	3	0	1	2	2	3	5	2	1	0	2	5	3	2	2	2	3	1	4	4	4	4	2	3	5	6	4	1	4	7	3	4	2	3	2	6	2	6	8	2	5	5	2	6	2	9	9	4	6	7	4	6	4	8	4	7	8	6	2	4	3	1	5	4	4	6	3	6	7	3	8	4	7	6	6	4	2	8	4	8	7	7	5	8	6	4	3	5	9	10	9	17	10	11	22	26	47	55	66	85	108	132	303	815	7795	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	0	0	1	0	1	3	0	1	0	0	1	4	3	0	2	1	0	0	2	0	0	0	0	1	1	1	1	0	0	1	2	1	0	1	0	0	0	0	3	0	0	0	0	0	0	0	0	1	2	4	3	0	0	1	2	0	0	0	1	1	5	0	2	1	2	0	0	2	1	1	0	0	1	0	1	1	2	2	0	2	0	5	2	0	2	3	3	2	1	1	2	2	3	3	1	0	1	2	0	1	4	4	2	2	3	1	2	3	1	5	0	2	5	0	1	4	4	2	4	4	4	4	2	3	5	1	4	5	4	1	2	4	5	1	4	4	2	5	4	4	4	0	4	3	5	2	4	10	3	4	5	13	2	11	1	6	7	7	8	5	5	7	8	5	8	4	7	4	3	4	4	5	3	3	3	3	2	7	4	1	2	3	9	6	3	1	3	6	3	3	5	3	4	6	11	12	3	9	13	27	36	38	53	78	75	97	136	284	819	7797	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	2	1	1	1	1	1	1	0	2	0	2	0	1	0	1	2	0	1	0	0	0	1	1	1	1	2	0	0	1	1	0	1	1	1	1	0	0	1	0	1	1	0	1	1	0	1	0	2	2	1	0	2	1	1	1	2	0	1	2	1	1	0	2	0	1	1	0	0	3	2	1	1	2	2	2	1	2	2	2	1	0	0	1	0	0	1	0	3	3	1	4	1	1	2	2	0	2	3	0	3	0	5	3	3	4	3	2	1	4	2	8	2	2	4	5	4	6	3	3	3	1	2	0	1	4	4	2	3	3	1	2	5	2	5	1	0	5	5	7	6	3	5	6	6	5	3	4	7	4	7	7	7	4	3	6	5	5	8	11	7	8	6	5	3	3	7	4	3	5	5	3	2	7	4	2	5	1	6	9	3	8	5	7	12	3	5	7	3	7	9	7	7	5	10	5	11	6	18	33	25	41	69	61	83	97	143	299	778	7853	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	0	0	1	0	1	1	1	0	0	1	0	0	1	1	3	1	2	1	0	0	0	1	0	1	0	0	0	1	0	0	2	0	0	3	1	1	0	0	0	1	0	0	0	1	2	0	1	0	0	1	3	0	0	0	1	0	1	0	0	1	0	1	0	1	3	0	1	1	0	1	3	2	2	2	0	1	3	1	1	0	0	3	1	1	0	1	1	0	2	2	0	1	2	0	0	0	0	3	3	0	7	0	0	0	1	1	1	1	3	2	1	3	4	2	2	5	3	1	4	2	0	3	3	1	0	2	4	3	6	4	1	2	1	4	1	1	7	3	6	7	2	5	1	4	1	3	3	7	3	5	5	5	7	3	6	9	6	10	8	5	5	5	4	8	2	8	10	7	11	6	7	4	5	6	4	5	5	6	5	5	2	4	7	4	5	0	6	7	8	6	5	7	2	7	7	4	7	5	6	6	5	13	12	6	27	25	32	58	76	77	99	159	292	812	7857	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	0	1	0	2	0	1	0	1	3	2	1	1	1	0	1	1	1	0	2	0	1	0	0	0	0	0	1	0	0	0	1	0	1	0	0	4	0	0	2	1	1	1	3	1	2	0	1	0	0	0	2	1	1	0	3	0	0	1	1	1	2	2	2	1	2	0	0	2	1	1	0	1	3	0	2	0	2	2	1	1	2	2	1	3	4	0	2	3	2	3	0	1	0	1	2	2	0	4	1	1	2	0	1	1	1	0	4	1	0	3	0	2	1	2	5	1	2	2	2	5	5	4	2	4	1	3	3	5	2	4	3	0	3	8	4	2	2	3	7	2	3	3	4	6	4	4	6	5	8	5	2	2	4	7	7	8	6	7	4	3	7	4	6	2	3	5	8	2	6	13	4	4	8	7	5	2	6	4	5	3	1	2	4	7	10	2	5	4	5	4	5	7	6	5	6	3	6	10	10	8	10	31	31	54	66	94	93	137	275	851	7814	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	1	0	1	2	1	2	1	0	1	2	2	0	1	0	2	1	0	0	0	1	0	2	1	0	0	0	0	0	1	0	0	2	1	0	1	1	1	1	0	0	0	2	2	1	1	1	1	3	1	1	1	1	2	0	0	1	0	0	1	2	0	2	1	2	2	4	1	1	3	0	3	1	2	3	3	1	3	1	2	1	1	1	2	3	2	1	2	1	2	3	1	1	0	2	1	3	2	4	7	2	1	1	5	1	1	1	1	3	0	2	3	3	1	2	3	2	3	5	2	3	3	2	6	1	3	4	2	1	4	5	5	4	4	3	3	2	6	5	1	6	6	6	6	9	5	4	3	5	3	8	3	3	3	1	4	7	4	6	8	8	5	9	6	7	4	8	8	8	5	10	4	6	2	2	5	6	3	1	8	2	4	5	4	9	5	1	7	3	3	5	3	5	5	5	4	5	4	9	7	8	10	9	18	16	31	62	70	70	104	177	302	797	7793	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	1	0	1	3	0	0	1	0	0	0	1	3	0	2	0	0	1	0	1	0	1	3	0	0	0	0	1	0	1	1	1	0	2	1	1	2	0	0	2	3	0	0	1	0	0	0	2	3	0	0	2	1	0	0	0	1	4	3	1	1	0	1	1	1	0	1	1	1	0	3	2	1	1	1	0	2	0	1	2	0	3	1	1	1	1	1	2	0	2	1	1	3	1	3	2	1	1	3	1	1	2	1	1	4	3	2	0	1	2	2	2	6	2	2	2	2	1	3	2	3	0	3	0	1	6	2	5	1	3	2	3	4	3	2	2	5	6	4	6	5	9	3	6	2	6	2	4	5	3	2	6	5	5	6	3	6	10	5	9	3	4	11	4	4	5	7	6	5	5	9	5	8	5	4	6	3	3	4	3	4	1	4	4	6	6	4	5	3	3	4	6	5	3	9	5	11	13	5	12	8	7	14	20	24	38	49	64	72	96	127	281	837	7850	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	0	0	2	2	0	0	0	1	2	1	0	2	1	1	0	1	1	0	1	0	0	0	0	1	0	2	0	0	0	1	1	0	1	2	2	1	0	1	0	0	1	0	0	3	1	0	1	0	1	1	0	0	4	0	1	2	0	0	1	0	0	2	2	1	1	0	0	1	1	3	3	4	0	1	2	1	1	0	0	0	1	3	4	1	0	3	0	1	2	2	4	0	0	2	1	2	1	1	1	3	0	2	4	1	0	1	1	0	1	3	3	1	2	0	0	2	1	2	1	3	1	5	3	2	3	2	4	1	4	4	2	4	5	1	2	5	3	4	3	8	3	3	8	7	5	5	4	6	3	10	5	6	4	2	6	8	5	5	4	8	2	8	8	6	12	9	7	8	12	7	6	3	3	6	2	5	3	5	2	4	4	6	6	5	9	6	6	8	6	4	3	4	4	9	5	8	8	2	7	16	4	11	17	22	32	38	63	75	70	104	143	284	787	7661	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	1	1	1	1	0	1	1	1	1	1	1	4	1	1	1	0	0	0	1	2	0	0	2	1	0	2	1	1	0	0	1	0	1	0	0	0	1	1	0	0	0	1	1	2	2	0	0	0	0	0	0	0	2	1	0	0	1	1	0	1	2	1	0	0	1	1	2	0	1	0	1	0	1	1	3	1	0	0	2	2	1	3	3	3	1	1	1	3	2	2	2	3	2	2	0	0	3	0	3	4	1	0	3	1	3	0	1	1	3	1	2	2	1	2	1	2	2	1	0	2	1	1	3	3	4	5	4	1	3	2	4	3	6	1	2	2	3	7	4	1	4	5	4	5	4	3	7	7	5	0	5	7	4	5	3	5	6	5	3	6	6	7	6	6	4	3	6	6	9	9	10	7	12	4	2	10	4	8	5	3	7	4	3	3	5	2	3	4	4	8	6	3	6	6	8	10	1	3	4	5	6	6	5	8	9	9	19	33	43	60	60	87	107	127	307	793	7850	0	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	1	0	1	1	0	3	1	2	2	1	0	2	1	0	0	0	1	0	1	0	0	0	0	2	0	1	1	1	0	0	0	1	0	0	0	1	1	1	2	0	0	0	0	1	1	0	1	0	2	0	0	0	2	0	0	1	0	1	1	2	3	2	0	0	2	1	2	1	2	0	2	1	0	1	0	1	1	1	2	6	0	2	4	0	2	1	1	1	1	1	1	1	3	2	1	0	3	6	3	2	1	4	2	3	0	5	2	1	1	3	3	2	0	3	2	1	0	3	2	0	2	5	1	2	0	2	3	3	2	2	4	3	5	2	6	2	3	2	2	5	2	3	3	3	6	4	4	7	3	2	5	5	4	5	3	7	6	3	1	2	6	10	8	7	8	5	4	5	6	6	7	9	8	7	5	3	4	1	4	6	1	4	2	4	0	6	3	3	5	5	4	9	6	8	7	6	7	9	5	12	10	7	9	17	17	13	21	44	47	65	68	117	137	278	743	7842	0	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	1	0	0	0	0	1	0	0	0	0	1	0	2	0	2	1	1	2	0	0	0	0	0	1	1	0	0	0	0	2	2	1	0	1	0	0	2	0	1	1	1	1	1	2	0	0	0	2	2	0	1	1	1	2	1	1	1	1	0	0	2	1	1	1	2	0	2	0	1	0	0	1	1	0	3	0	0	0	0	1	1	0	0	1	3	1	1	1	3	0	1	1	1	2	0	1	2	4	2	1	2	2	1	1	5	1	1	1	3	3	0	2	4	1	3	2	0	1	1	5	1	2	2	5	1	2	4	2	3	3	2	1	2	6	3	5	1	2	3	4	1	5	5	0	4	7	3	6	2	2	3	5	5	5	12	5	7	4	6	7	4	5	8	5	2	6	7	6	8	3	5	4	6	6	7	7	8	10	6	6	4	6	7	5	4	5	3	4	4	0	8	6	6	3	7	2	2	2	6	8	5	6	5	6	9	9	4	7	7	14	16	24	18	50	47	74	88	102	156	293	826	7788	0	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	0	0	1	2	1	0	1	1	1	2	3	0	2	2	1	0	0	0	0	0	0	1	0	1	0	0	2	0	1	1	1	0	0	0	1	1	1	0	0	1	1	1	0	0	0	1	0	0	1	1	0	0	0	2	2	0	1	0	0	0	0	1	2	1	0	0	0	1	0	0	2	0	3	0	0	0	1	2	2	0	1	0	0	1	3	2	3	0	0	1	5	0	3	0	1	1	0	0	2	3	3	0	3	3	0	2	3	1	7	0	3	4	0	1	2	2	2	3	3	1	3	4	0	1	2	1	3	2	5	5	2	3	3	1	3	3	4	3	3	6	1	3	5	6	5	5	6	6	6	4	2	8	5	5	7	2	5	5	4	2	7	3	7	5	9	4	2	7	5	5	4	4	9	16	10	10	3	5	4	3	3	3	6	3	8	2	8	6	1	7	5	6	5	8	3	6	5	6	5	6	9	7	8	10	9	10	11	15	25	28	41	54	64	77	120	136	274	783	7776	0	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	1	1	0	0	0	0	0	1	1	2	0	1	0	2	0	2	2	1	0	0	4	0	0	0	1	0	1	0	0	0	1	0	0	0	0	0	0	2	0	1	1	0	1	1	1	1	1	2	0	2	1	0	1	0	0	1	2	0	1	1	1	3	0	1	0	0	0	2	1	0	1	2	1	0	0	1	2	3	1	1	1	0	1	3	4	0	1	2	0	0	2	4	2	3	0	0	2	1	1	4	2	4	2	1	0	0	2	2	4	2	4	2	1	5	2	1	2	4	0	1	1	2	1	3	1	0	2	2	1	1	2	0	5	4	5	0	2	5	5	7	5	5	4	3	4	3	3	3	4	4	4	3	4	4	1	4	5	4	1	6	7	4	3	5	7	7	7	6	3	7	2	8	7	9	9	6	4	9	7	5	4	9	6	6	5	3	6	1	5	5	7	2	14	7	4	5	3	5	6	3	8	3	8	2	9	11	4	6	3	6	8	8	7	11	19	21	41	58	71	88	102	137	317	815	7708	0	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	0	0	0	1	1	0	0	1	0	1	1	2	1	0	1	0	1	0	0	1	0	0	0	1	1	0	0	0	3	0	1	0	2	0	2	1	1	0	0	0	0	0	0	2	0	1	1	2	0	0	0	0	0	3	0	0	1	1	0	1	2	0	2	0	1	0	2	0	0	1	2	1	2	0	0	1	1	2	1	1	2	2	1	1	2	4	2	5	2	1	1	1	2	4	3	3	1	0	0	1	3	2	1	2	2	3	3	0	2	1	3	0	1	0	3	1	3	1	0	0	3	3	1	4	2	0	0	2	1	4	0	5	7	2	5	1	3	2	6	6	2	1	6	5	2	3	9	7	3	5	5	3	2	4	4	3	4	7	5	3	4	6	8	5	3	6	6	9	8	9	8	6	5	8	13	11	8	4	5	4	7	6	2	3	3	4	6	6	4	4	7	4	2	3	2	5	9	2	8	6	10	3	8	7	7	6	10	9	21	28	24	33	42	66	80	81	151	265	794	7719	0	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	0	1	0	3	2	1	1	1	0	1	4	3	2	0	1	0	2	1	0	3	0	0	0	1	1	0	0	0	0	2	1	0	1	1	1	0	1	1	0	1	0	0	2	1	0	0	0	0	2	2	0	0	0	2	1	2	1	1	2	2	2	0	1	1	1	0	0	1	0	0	2	4	0	3	0	1	0	2	1	4	1	1	0	0	1	2	3	3	0	1	3	1	0	2	2	0	1	0	1	2	2	3	0	0	3	2	0	4	1	2	2	0	1	1	2	1	2	1	1	1	3	7	5	0	0	4	2	0	2	2	3	8	6	5	3	3	0	5	2	4	2	8	4	6	1	5	3	3	4	6	4	10	1	4	3	5	3	5	9	7	4	7	5	4	9	2	9	7	6	11	5	4	5	4	8	9	8	12	8	1	2	3	3	5	4	8	4	2	3	8	4	7	1	4	7	4	9	4	6	6	6	6	5	2	11	11	11	5	9	13	15	20	17	40	64	81	76	100	130	289	838	7669	0	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	1	0	0	0	0	3	0	0	0	2	0	0	1	6	1	2	2	0	0	0	1	1	1	1	1	0	0	3	0	0	1	1	0	1	0	1	1	1	1	0	0	0	0	0	1	1	0	0	0	0	0	2	0	0	1	1	3	0	0	2	0	2	2	0	2	1	0	0	3	1	0	2	2	3	1	1	3	0	0	0	1	1	0	0	3	2	3	2	1	1	1	1	0	0	2	1	1	2	1	1	3	2	1	2	2	1	2	1	3	2	1	0	1	1	3	2	1	2	4	2	4	0	3	2	1	4	0	2	0	1	0	3	3	4	1	1	2	2	1	3	4	3	4	1	4	2	4	3	4	1	3	4	4	2	3	5	0	2	1	3	5	4	4	5	0	4	6	9	6	5	7	7	10	9	6	10	6	8	8	3	8	8	5	4	3	4	7	6	3	3	0	4	5	5	5	5	6	7	5	6	4	5	8	11	5	5	4	10	6	7	7	8	12	7	21	23	22	33	61	82	82	114	138	256	761	7721	0	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	0	0	0	2	1	2	0	3	1	1	4	0	2	0	2	1	1	0	0	0	0	1	0	0	1	0	0	2	1	1	0	0	0	0	2	1	0	0	1	0	1	0	2	0	0	0	0	0	1	0	2	2	2	1	2	0	0	1	1	0	0	0	3	3	0	1	1	1	0	1	1	0	3	0	2	0	0	4	1	0	1	1	1	0	0	1	5	1	0	0	2	1	0	1	0	1	4	0	3	0	0	0	0	2	3	1	1	1	1	1	0	0	4	3	3	1	1	0	5	3	3	4	4	3	4	3	6	0	0	3	2	1	2	3	2	2	1	2	2	3	8	3	1	3	5	4	1	4	3	2	7	5	3	4	2	2	0	7	4	3	4	5	9	5	5	4	8	8	6	4	9	5	11	7	4	7	4	2	6	3	5	9	4	5	11	2	2	2	6	3	6	2	6	2	6	5	4	13	7	2	1	11	7	5	5	6	7	4	10	6	10	16	13	24	22	43	72	66	90	103	150	308	800	7773	0	0	0	0	0	0	
0	0	0	0	0	0	0	0	0	1	0	0	0	2	2	1	1	1	2	1	3	0	1	0	1	0	0	0	0	0	0	1	1	0	0	0	2	2	0	0	0	0	1	1	0	0	1	0	1	2	0	1	1	1	0	1	1	0	0	0	1	0	1	1	2	1	2	1	0	3	0	1	1	1	1	1	0	2	2	2	1	1	2	1	1	1	1	2	1	0	0	1	1	1	1	2	0	2	1	1	3	3	0	3	0	2	3	0	0	2	2	3	1	0	1	3	2	0	1	0	5	1	2	1	3	0	1	1	3	1	2	4	3	4	0	1	3	2	3	3	2	4	6	3	0	2	1	3	4	2	5	5	0	5	2	1	1	4	5	6	4	7	2	3	7	3	3	8	4	4	5	3	4	3	4	6	3	3	3	9	8	7	5	9	5	11	2	3	6	6	8	7	8	6	4	8	6	4	4	2	5	3	6	3	3	2	4	1	4	6	5	4	2	6	5	6	8	11	4	6	10	10	15	12	22	21	43	61	63	85	111	146	316	837	7797	0	0	0	0	0	
0	0	0	0	0	1	0	0	0	0	0	0	1	2	3	0	0	0	0	1	1	2	1	0	1	0	0	0	0	1	1	1	2	1	0	1	1	0	0	0	1	2	3	1	1	0	0	1	2	3	0	0	1	0	1	1	1	0	4	1	0	0	0	1	0	2	0	0	1	0	2	0	0	4	0	1	2	0	1	4	0	1	1	1	2	1	2	0	1	1	2	2	0	1	4	1	1	2	1	2	1	1	1	0	1	2	1	1	1	2	2	0	1	2	2	0	3	1	4	0	2	7	1	4	1	3	0	7	1	1	2	2	4	1	3	3	1	1	3	3	0	5	3	1	4	4	1	0	3	5	3	1	3	3	7	3	2	4	5	7	1	6	5	5	4	2	3	5	5	4	6	6	4	7	4	3	5	4	7	8	7	8	7	11	8	8	10	8	10	11	10	7	3	9	6	6	11	5	7	7	5	5	6	2	3	5	5	3	5	5	5	4	5	7	5	9	3	4	7	13	4	6	8	8	20	22	20	42	55	82	78	97	161	316	779	7936	0	0	0	0	
0	0	0	0	0	0	0	0	0	0	1	1	0	0	3	1	0	1	0	3	0	1	1	0	0	0	0	0	1	1	0	1	1	0	1	0	0	0	0	0	1	1	0	0	2	1	2	2	1	1	0	0	1	3	1	1	0	0	0	2	1	0	0	1	2	1	1	3	0	0	0	1	0	2	1	1	1	1	2	0	1	1	1	0	1	0	0	1	1	0	3	0	4	0	1	3	1	2	0	1	1	1	2	0	1	2	1	1	2	1	0	3	0	2	1	2	3	0	3	1	2	1	2	0	1	1	2	1	2	4	1	2	2	4	4	2	1	1	6	0	2	5	0	4	2	2	2	6	2	4	1	4	5	4	3	4	5	4	3	2	4	3	2	3	1	3	2	6	8	7	2	1	3	10	10	6	8	7	10	10	2	10	5	5	4	11	8	10	8	11	7	12	8	5	8	5	4	3	4	4	6	2	3	5	5	6	3	4	7	5	7	3	9	2	7	8	5	6	11	6	9	5	3	11	5	12	28	30	38	72	61	73	96	147	278	827	7710	0	0	0	
0	0	0	0	0	0	0	0	1	0	0	1	0	2	2	1	0	3	0	0	3	2	0	0	0	1	1	0	0	2	0	0	0	0	1	0	0	0	0	0	0	2	1	1	0	2	1	1	0	0	0	0	1	1	2	0	1	2	1	0	0	1	0	0	0	0	0	0	1	1	1	1	0	1	1	0	1	2	1	2	0	2	1	3	1	1	0	0	0	0	1	4	3	1	3	4	2	3	2	0	0	0	0	1	2	4	1	2	2	2	1	3	2	0	0	0	3	2	1	4	2	5	1	0	3	2	3	2	0	2	0	4	1	1	3	2	1	5	2	2	1	1	4	3	2	2	4	2	2	4	4	2	7	6	3	3	4	7	3	5	4	5	5	2	0	5	6	2	4	5	3	4	3	3	5	4	4	4	5	3	5	4	6	6	9	8	4	9	8	5	9	5	5	6	5	4	4	11	4	2	9	5	7	2	1	3	3	9	5	3	4	4	2	6	3	3	4	2	8	10	6	7	5	6	10	13	17	25	29	40	66	75	92	84	148	289	869	7664	0	0	
0	0	1	0	0	0	0	1	0	1	0	0	1	0	1	0	1	0	0	0	0	1	0	0	0	0	0	0	0	2	0	0	1	1	0	0	0	0	0	1	1	2	0	1	1	3	1	0	0	1	0	0	1	2	1	0	1	1	1	2	1	0	3	1	1	2	0	2	0	0	1	0	0	1	1	1	1	0	1	0	2	1	1	0	0	1	1	1	0	2	1	3	0	2	1	0	2	1	5	0	2	1	1	0	3	1	2	0	2	0	0	0	3	1	3	2	1	3	3	1	2	1	0	1	0	2	0	2	2	2	0	3	2	2	2	1	3	1	6	4	3	2	4	4	1	4	2	2	1	4	2	4	1	6	3	4	4	3	1	0	2	2	7	4	2	5	5	2	8	3	6	5	6	6	3	5	3	3	4	0	9	5	4	8	4	2	5	7	2	5	6	10	5	5	6	4	7	5	3	6	3	7	2	3	3	1	2	4	4	5	6	4	7	3	2	4	3	7	2	6	4	3	2	6	6	9	7	7	18	23	35	37	68	77	94	118	269	739	6986	0	
0	0	0	1	0	0	0	0	0	0	0	0	1	2	2	1	2	0	0	1	3	1	0	1	0	1	0	0	0	1	0	1	0	0	0	0	0	0	1	2	0	0	0	1	0	0	0	1	4	0	1	0	0	1	0	0	1	1	3	2	1	0	0	0	0	0	1	2	0	4	1	0	0	1	0	1	1	3	2	1	0	0	0	1	2	2	0	0	1	1	0	0	0	2	0	1	0	1	1	0	1	1	1	2	1	1	1	0	0	1	2	0	2	1	2	1	1	0	1	0	2	1	1	1	1	0	3	2	1	2	1	0	4	2	4	0	2	4	2	2	3	4	0	1	4	1	3	1	1	0	1	4	1	2	3	8	0	1	2	2	4	3	4	2	7	3	5	2	5	4	4	5	2	2	9	2	4	1	7	3	10	3	3	5	6	7	3	4	4	2	1	6	4	5	3	4	5	8	5	6	3	3	0	7	3	1	3	2	3	4	2	4	8	2	2	5	4	3	4	3	2	2	4	5	6	8	4	15	8	18	22	30	47	44	62	79	124	202	619	5493	


==> Antineutrino Energy Spectrum Unfolding Based on the Daya Bay Measurement and Its Application/anc/TotalAndIsotopic_PromptEnergySpectra.txt <==
# Isotopic (U235 and Pu combo) and total prompt energy spectra of IBD reaction. 
# The covariance matrix of the isotopic (U235 and Pu combo) and total prompt energy spectra of IBD reaction is shown below the spectra. 
# The first bin is [0.7, 1] MeV, the last bin is [7, 8] MeV. The bin width is 0.25 MeV from 1 to 7 MeV. 
# The content in each bin has been divided by the bin width. 

# The isotopic [U235] prompt energy spectrum of IBD reaction. 
# Bin_Center[MeV]	Sigma[cm^2/fission/MeV]	Relative_Uncertainty
0.85	9.37758e-45	0.154593
1.125	3.61519e-44	0.0795001
1.375	6.7112e-44	0.0534149
1.625	9.55231e-44	0.0452393
1.875	1.24941e-43	0.0407559
2.125	1.49611e-43	0.038877
2.375	1.64081e-43	0.0386392
2.625	1.7354e-43	0.0385557
2.875	1.82369e-43	0.0377469
3.125	1.77921e-43	0.0388942
3.375	1.60196e-43	0.0420868
3.625	1.54685e-43	0.0428856
3.875	1.48569e-43	0.0404994
4.125	1.32896e-43	0.0420662
4.375	1.18136e-43	0.0434153
4.625	1.07899e-43	0.046086
4.875	9.44875e-44	0.047212
5.125	8.07554e-44	0.0488854
5.375	7.07526e-44	0.0496406
5.625	5.67606e-44	0.0530236
5.875	4.08067e-44	0.0629757
6.125	3.52427e-44	0.0698312
6.375	2.16954e-44	0.0879912
6.625	1.66926e-44	0.0915295
6.875	8.67067e-45	0.137546
7.5	3.10939e-45	0.19128

# The isotopic [Pu combo] prompt energy spectrum of IBD reaction. 
# Bin_Center[MeV]	Sigma[cm^2/fission/MeV]	Relative_Uncertainty
0.85	5.77302e-45	0.394605
1.125	3.78446e-44	0.121958
1.375	7.61901e-44	0.0808685
1.625	1.09671e-43	0.0680894
1.875	1.32245e-43	0.0655183
2.125	1.4786e-43	0.0653453
2.375	1.70578e-43	0.0617018
2.625	1.78259e-43	0.0619265
2.875	1.6441e-43	0.0682104
3.125	1.63727e-43	0.0685574
3.375	1.6939e-43	0.0653633
3.625	1.37276e-43	0.076703
3.875	1.0278e-43	0.0942285
4.125	9.87158e-44	0.0919775
4.375	9.70518e-44	0.0866965
4.625	8.53908e-44	0.0954438
4.875	7.3705e-44	0.0997995
5.125	6.01781e-44	0.10894
5.375	4.02929e-44	0.144526
5.625	2.94165e-44	0.171483
5.875	3.07207e-44	0.142823
6.125	1.5355e-44	0.266302
6.375	1.65342e-44	0.198828
6.625	8.17825e-45	0.324287
6.875	9.68824e-45	0.218163
7.5	1.60843e-45	0.592888

# The isotopic [Total] prompt energy spectrum of IBD reaction. 
# Bin_Center[MeV]	Sigma[cm^2/fission/MeV]	Relative_Uncertainty
0.85	8.078e-45	0.0904929
1.125	3.55464e-44	0.0493375
1.375	6.79338e-44	0.0235161
1.625	9.76433e-44	0.0156575
1.875	1.24601e-43	0.0140321
2.125	1.46545e-43	0.0130628
2.375	1.64289e-43	0.0128525
2.625	1.73854e-43	0.0128209
2.875	1.75726e-43	0.0129688
3.125	1.73495e-43	0.0128983
3.375	1.64851e-43	0.0130653
3.625	1.50564e-43	0.0130446
3.875	1.35113e-43	0.013443
4.125	1.2309e-43	0.0132328
4.375	1.12211e-43	0.0131429
4.625	1.00911e-43	0.0132922
4.875	8.77129e-44	0.0132597
5.125	7.39331e-44	0.0134741
5.375	6.05181e-44	0.0138913
5.625	4.79548e-44	0.014089
5.875	3.81015e-44	0.0142486
6.125	2.90965e-44	0.0149021
6.375	2.06774e-44	0.0159651
6.625	1.43947e-44	0.0165685
6.875	9.63352e-45	0.0184506
7.5	3.16117e-45	0.0268931

# Covariance matrix of the isotopic (U235 and Pu combo) and total prompt energy spectra of IBD reaction. 
# The first, middle, and last 26 bins represent U235, Pu combo, and total spectra respectively. 
# A reminder that the content in the prompt energy spectrum has been divided by the bin width. 
2.10164e-90	7.03671e-91	9.95078e-91	8.29795e-91	7.9259e-91	7.46986e-91	8.56777e-91	6.89527e-91	6.03086e-91	6.11627e-91	4.19185e-91	6.82823e-91	3.95485e-91	3.62301e-91	3.88773e-91	2.50497e-91	3.00014e-91	1.80896e-91	9.04782e-92	1.40937e-91	8.17742e-92	1.22663e-91	8.34991e-93	2.18634e-92	1.16363e-92	-6.74468e-93	-2.08632e-90	8.87136e-91	9.96115e-91	7.91355e-91	1.07254e-90	9.52788e-91	7.86559e-91	9.14718e-91	7.29917e-91	7.69026e-91	7.10251e-91	5.01408e-91	5.54235e-91	5.59345e-91	4.7006e-91	3.97826e-91	3.16884e-91	2.45475e-91	2.70488e-91	2.05861e-91	1.16802e-91	6.40957e-92	5.94025e-92	6.01982e-92	3.59482e-92	1.4421e-92	4.82719e-91	6.34e-91	7.74897e-91	5.19208e-91	5.24345e-91	3.8958e-91	2.97853e-91	2.27646e-91	7.63625e-92	8.95256e-92	-3.23844e-92	9.11491e-93	-6.52868e-92	-2.28141e-92	-1.79172e-92	-4.6978e-92	-1.81914e-92	-5.27032e-92	-4.76095e-92	-2.03881e-92	-6.40809e-92	-3.23269e-92	-5.84094e-92	-2.93095e-92	-2.56922e-92	-9.73652e-93	
7.03671e-91	8.26035e-90	2.05064e-90	2.04168e-90	2.65512e-90	2.82917e-90	2.43687e-90	2.6607e-90	2.47031e-90	2.58322e-90	2.45863e-90	1.81152e-90	2.06904e-90	2.05459e-90	1.6646e-90	1.50215e-90	1.21253e-90	1.15439e-90	1.08707e-90	8.35994e-91	5.63475e-91	3.36711e-91	3.10464e-91	2.51005e-91	1.66953e-91	7.67921e-92	5.81213e-91	-6.52727e-90	2.59816e-90	2.60827e-90	2.61483e-90	2.595e-90	3.13341e-90	3.13792e-90	3.02118e-90	3.09048e-90	2.91267e-90	3.04268e-90	2.44815e-90	2.27229e-90	2.25644e-90	1.79827e-90	1.60139e-90	1.24355e-90	9.01203e-91	9.00962e-91	7.83985e-91	6.41408e-91	3.83812e-91	2.82063e-91	2.03963e-91	9.13867e-92	5.53825e-91	9.97544e-91	1.55125e-90	1.26537e-90	1.28707e-90	1.09098e-90	9.48357e-91	8.53082e-91	6.57738e-91	6.77185e-91	5.01053e-91	5.21864e-91	4.09922e-91	4.52045e-91	4.40345e-91	3.61023e-91	3.26872e-91	2.58101e-91	2.17358e-91	2.0635e-91	1.10662e-91	1.00345e-91	3.03541e-92	3.39756e-92	1.27051e-92	3.49471e-93	
9.95078e-91	2.05064e-90	1.28507e-89	4.22011e-90	4.22231e-90	4.3549e-90	5.15257e-90	4.69989e-90	4.73135e-90	4.72965e-90	4.07328e-90	5.15563e-90	3.90642e-90	3.49583e-90	3.57057e-90	2.78895e-90	2.68656e-90	2.08974e-90	1.52018e-90	1.57708e-90	1.2764e-90	1.24528e-90	6.023e-91	4.72371e-91	2.93505e-91	5.38716e-92	5.99343e-91	2.56191e-90	-9.93503e-90	3.8363e-90	5.21101e-90	5.44787e-90	5.31824e-90	5.94938e-90	5.6451e-90	5.85773e-90	5.95365e-90	4.86718e-90	4.721e-90	4.54061e-90	4.01958e-90	3.46268e-90	2.89486e-90	2.52505e-90	2.23597e-90	1.68622e-90	1.38797e-90	8.1682e-91	8.08473e-91	5.8211e-91	4.85268e-91	1.1046e-91	6.59545e-91	1.50888e-90	2.37111e-90	2.14832e-90	2.2046e-90	1.93264e-90	1.72928e-90	1.60755e-90	1.32177e-90	1.35313e-90	1.13939e-90	1.10534e-90	9.02837e-91	9.60389e-91	9.47184e-91	8.00605e-91	6.99988e-91	5.89071e-91	4.8561e-91	4.37151e-91	3.08335e-91	2.36114e-91	1.36044e-91	1.03686e-91	6.58925e-92	2.13101e-92	
8.29795e-91	2.04168e-90	4.22011e-90	1.86745e-89	5.60666e-90	6.23559e-90	7.52292e-90	7.25704e-90	7.50199e-90	7.48608e-90	6.6536e-90	7.82568e-90	6.28887e-90	5.54539e-90	5.46271e-90	4.39661e-90	4.13098e-90	3.2999e-90	2.49195e-90	2.43877e-90	1.99267e-90	1.86934e-90	1.00408e-90	7.72345e-91	4.82781e-91	1.14222e-91	5.27101e-91	2.61466e-90	3.83198e-90	-1.2955e-89	6.95019e-90	7.85153e-90	8.28107e-90	9.10776e-90	8.92186e-90	9.14683e-90	9.39632e-90	7.85487e-90	7.35015e-90	6.92797e-90	6.1737e-90	5.30368e-90	4.48467e-90	3.86602e-90	3.30131e-90	2.49417e-90	2.14575e-90	1.29056e-90	1.25681e-90	8.84814e-91	7.69092e-91	1.75502e-91	4.35448e-91	1.21341e-90	2.11618e-90	2.10398e-90	2.53133e-90	2.55995e-90	2.59193e-90	2.59162e-90	2.41075e-90	2.39611e-90	2.18814e-90	2.0217e-90	1.74368e-90	1.67209e-90	1.57032e-90	1.37859e-90	1.20159e-90	1.01543e-90	8.32681e-91	6.90336e-91	5.41755e-91	4.09144e-91	2.86275e-91	2.02402e-91	1.39115e-91	4.75581e-92	
7.9259e-91	2.65512e-90	4.22231e-90	5.60666e-90	2.59295e-89	9.08159e-90	8.92686e-90	9.96993e-90	9.98915e-90	1.01803e-89	9.83047e-90	8.06679e-90	8.53484e-90	7.99406e-90	6.75221e-90	6.02686e-90	4.98533e-90	4.56817e-90	4.11043e-90	3.25508e-90	2.45587e-90	1.68584e-90	1.41669e-90	1.0761e-90	7.13917e-91	3.10969e-91	8.69682e-91	2.54018e-90	5.40468e-90	7.0855e-90	-1.23839e-89	9.63234e-90	1.15595e-89	1.2061e-89	1.21152e-89	1.23085e-89	1.22988e-89	1.1355e-89	9.85623e-90	9.08767e-90	8.46975e-90	7.08003e-90	6.14193e-90	5.09555e-90	3.94476e-90	3.38617e-90	3.02536e-90	2.14049e-90	1.65787e-90	1.16534e-90	9.47856e-91	3.5487e-91	4.4579e-91	1.2497e-90	2.20404e-90	2.56693e-90	2.92009e-90	3.26723e-90	3.44189e-90	3.50465e-90	3.37544e-90	3.3234e-90	3.03166e-90	2.80495e-90	2.47744e-90	2.30646e-90	2.11837e-90	1.88418e-90	1.64781e-90	1.3896e-90	1.15458e-90	9.37937e-91	7.27516e-91	5.68266e-91	3.94913e-91	2.83159e-91	1.86708e-91	6.54044e-92	
7.46986e-91	2.82917e-90	4.3549e-90	6.23559e-90	9.08159e-90	3.38309e-89	1.07486e-89	1.23457e-89	1.24545e-89	1.27543e-89	1.24281e-89	9.8133e-90	1.07617e-89	1.00852e-89	8.35944e-90	7.56852e-90	6.18089e-90	5.76661e-90	5.25228e-90	4.10053e-90	3.06629e-90	2.04599e-90	1.78793e-90	1.36239e-90	8.93387e-91	4.18029e-91	9.6246e-91	2.70751e-90	6.14903e-90	8.47637e-90	1.00554e-89	-9.96099e-90	1.44272e-89	1.5032e-89	1.51415e-89	1.53561e-89	1.54939e-89	1.40675e-89	1.22904e-89	1.12772e-89	1.04974e-89	8.80408e-90	7.58591e-90	6.28063e-90	4.82992e-90	4.10666e-90	3.71659e-90	2.56438e-90	2.04049e-90	1.4218e-90	1.18686e-90	4.70998e-91	3.61275e-91	1.10807e-90	2.01089e-90	2.65354e-90	3.31584e-90	3.735e-90	4.14064e-90	4.30278e-90	4.26263e-90	4.18555e-90	3.86504e-90	3.55851e-90	3.18017e-90	2.90383e-90	2.63519e-90	2.36545e-90	2.06659e-90	1.74131e-90	1.44471e-90	1.15479e-90	9.02514e-91	7.09251e-91	4.99453e-91	3.55484e-91	2.34027e-91	8.16187e-92	
8.56777e-91	2.43687e-90	5.15257e-90	7.52292e-90	8.92686e-90	1.07486e-89	4.01949e-89	1.3322e-89	1.40939e-89	1.40443e-89	1.29015e-89	1.40898e-89	1.19349e-89	1.0505e-89	9.93293e-90	8.21573e-90	7.54699e-90	6.13848e-90	4.83983e-90	4.41407e-90	3.59817e-90	3.21243e-90	1.88942e-90	1.44615e-90	9.2696e-91	2.42914e-91	6.82168e-91	3.39856e-90	5.42483e-90	8.27571e-90	1.17041e-89	1.39402e-89	-6.69808e-90	1.691e-89	1.69326e-89	1.71903e-89	1.74424e-89	1.53724e-89	1.38333e-89	1.27608e-89	1.15632e-89	9.78664e-90	8.43219e-90	7.14208e-90	5.86698e-90	4.62201e-90	4.03066e-90	2.64669e-90	2.33381e-90	1.63358e-90	1.38844e-90	3.16792e-91	2.73502e-91	9.48616e-91	1.74106e-90	2.59714e-90	3.40377e-90	4.04193e-90	4.5609e-90	4.80914e-90	4.80781e-90	4.72913e-90	4.46363e-90	4.05479e-90	3.58469e-90	3.25098e-90	2.95034e-90	2.64382e-90	2.30922e-90	1.93104e-90	1.57365e-90	1.24249e-90	1.00075e-90	7.65138e-91	5.59117e-91	3.88773e-91	2.68698e-91	9.15778e-92	
6.89527e-91	2.6607e-90	4.69989e-90	7.25704e-90	9.96993e-90	1.23457e-89	1.3322e-89	4.4769e-89	1.52499e-89	1.54953e-89	1.47961e-89	1.3365e-89	1.31866e-89	1.20102e-89	1.05022e-89	9.16442e-90	7.8265e-90	6.92279e-90	5.94465e-90	4.93935e-90	3.83288e-90	2.90809e-90	2.14973e-90	1.62644e-90	1.05687e-90	4.16117e-91	8.72559e-91	3.13641e-90	6.29194e-90	9.45742e-90	1.2263e-89	1.4761e-89	1.7407e-89	-3.5818e-90	1.85728e-89	1.88319e-89	1.92276e-89	1.69918e-89	1.51167e-89	1.39087e-89	1.27118e-89	1.07606e-89	9.23618e-90	7.73712e-90	6.14112e-90	4.97575e-90	4.46042e-90	2.94756e-90	2.50288e-90	1.75169e-90	1.49125e-90	4.94809e-91	1.87524e-91	8.10498e-91	1.56011e-90	2.55716e-90	3.42563e-90	4.18875e-90	4.80085e-90	5.1608e-90	5.18647e-90	5.0969e-90	4.83295e-90	4.39428e-90	3.92802e-90	3.53926e-90	3.19762e-90	2.88024e-90	2.51307e-90	2.10631e-90	1.72323e-90	1.35292e-90	1.08359e-90	8.33328e-91	6.03999e-91	4.20771e-91	2.85706e-91	9.73019e-92	
6.03086e-91	2.47031e-90	4.73135e-90	7.50199e-90	9.98915e-90	1.24545e-89	1.40939e-89	1.52499e-89	4.73878e-89	1.61757e-89	1.53587e-89	1.46893e-89	1.38912e-89	1.25037e-89	1.11556e-89	9.61239e-90	8.38694e-90	7.22889e-90	6.09201e-90	5.1564e-90	4.05681e-90	3.2389e-90	2.22871e-90	1.69773e-90	1.09341e-90	3.87331e-91	7.5231e-91	3.1745e-90	6.07702e-90	9.52079e-90	1.27837e-89	1.54946e-89	1.80674e-89	1.92374e-89	-1.21259e-90	1.97312e-89	2.0123e-89	1.7797e-89	1.59372e-89	1.4629e-89	1.33287e-89	1.12987e-89	9.70771e-90	8.15737e-90	6.54551e-90	5.24532e-90	4.65634e-90	3.07362e-90	2.63603e-90	1.83942e-90	1.55893e-90	4.64154e-91	6.61641e-92	6.39876e-91	1.32828e-90	2.46602e-90	3.40527e-90	4.29364e-90	4.9958e-90	5.37419e-90	5.64487e-90	5.45052e-90	5.21407e-90	4.74384e-90	4.2818e-90	3.83791e-90	3.4594e-90	3.12781e-90	2.72207e-90	2.28714e-90	1.87241e-90	1.46402e-90	1.1727e-90	9.02391e-91	6.51133e-91	4.52585e-91	3.03735e-91	1.02425e-91	
6.11627e-91	2.58322e-90	4.72965e-90	7.48608e-90	1.01803e-89	1.27543e-89	1.40443e-89	1.54953e-89	1.61757e-89	4.78879e-89	1.57137e-89	1.45308e-89	1.41504e-89	1.28001e-89	1.12844e-89	9.81087e-90	8.44911e-90	7.42238e-90	6.31937e-90	5.31483e-90	4.12684e-90	3.2098e-90	2.28443e-90	1.74051e-90	1.1148e-90	4.25507e-91	8.23699e-91	3.22543e-90	6.41163e-90	9.82672e-90	1.30014e-89	1.57088e-89	1.84838e-89	1.95592e-89	1.98171e-89	8.2859e-91	2.0589e-89	1.81251e-89	1.61981e-89	1.49011e-89	1.36005e-89	1.15237e-89	9.86939e-90	8.26364e-90	6.57481e-90	5.27599e-90	4.74149e-90	3.08784e-90	2.65992e-90	1.85318e-90	1.59634e-90	5.11515e-91	7.88624e-92	6.57569e-91	1.3473e-90	2.42089e-90	3.32156e-90	4.17945e-90	4.86e-90	5.23191e-90	5.39848e-90	5.46938e-90	5.09965e-90	4.64363e-90	4.19409e-90	3.76649e-90	3.39961e-90	3.07459e-90	2.67234e-90	2.24685e-90	1.83639e-90	1.43847e-90	1.14765e-90	8.81672e-91	6.3202e-91	4.38883e-91	2.94016e-91	9.86864e-92	
4.19185e-91	2.45863e-90	4.07328e-90	6.6536e-90	9.83047e-90	1.24281e-89	1.29015e-89	1.47961e-89	1.53587e-89	1.57137e-89	4.54561e-89	1.28086e-89	1.35284e-89	1.24857e-89	1.05339e-89	9.43886e-90	7.83356e-90	7.13496e-90	6.3788e-90	5.02685e-90	3.84356e-90	2.65824e-90	2.20236e-90	1.67459e-90	1.10667e-90	4.85051e-91	8.05943e-91	2.741e-90	6.2652e-90	9.59346e-90	1.21056e-89	1.4801e-89	1.76387e-89	1.87473e-89	1.90697e-89	1.9342e-89	2.03105e-90	1.74797e-89	1.56821e-89	1.44298e-89	1.32091e-89	1.11436e-89	9.5335e-90	8.03418e-90	6.29673e-90	5.20249e-90	4.67115e-90	3.09671e-90	2.60555e-90	1.80528e-90	1.50598e-90	5.71495e-91	-3.25215e-92	4.58803e-91	1.05923e-90	2.08315e-90	2.88335e-90	3.69564e-90	4.35581e-90	4.72074e-90	4.91907e-90	4.85694e-90	4.8604e-90	4.27073e-90	3.87434e-90	3.47686e-90	3.14383e-90	2.84828e-90	2.47006e-90	2.08202e-90	1.69819e-90	1.32441e-90	1.06372e-90	8.07914e-91	5.82128e-91	4.00823e-91	2.69098e-91	8.82678e-92	
6.82823e-91	1.81152e-90	5.15563e-90	7.82568e-90	8.06679e-90	9.8133e-90	1.40898e-89	1.3365e-89	1.46893e-89	1.45308e-89	1.28086e-89	4.4007e-89	1.26243e-89	1.06305e-89	1.09626e-89	8.57289e-90	8.42816e-90	6.37244e-90	4.47806e-90	4.67083e-90	3.96855e-90	4.07965e-90	1.93388e-90	1.487e-90	9.14328e-91	9.23509e-92	3.7375e-91	3.56205e-90	4.62946e-90	7.79864e-90	1.2304e-89	1.47522e-89	1.62794e-89	1.7625e-89	1.78299e-89	1.80479e-89	1.85003e-89	-2.34329e-91	1.47329e-89	1.35415e-89	1.22122e-89	1.03597e-89	8.98724e-90	7.56909e-90	6.35449e-90	4.80261e-90	4.17624e-90	2.69547e-90	2.43781e-90	1.71562e-90	1.50896e-90	1.70776e-91	1.087e-92	5.16741e-91	1.08672e-90	2.0301e-90	2.82695e-90	3.58211e-90	4.19518e-90	4.55801e-90	4.71441e-90	4.67748e-90	4.56383e-90	4.28289e-90	3.70224e-90	3.33614e-90	3.031e-90	2.73103e-90	2.36574e-90	1.98539e-90	1.59907e-90	1.25197e-90	1.0192e-90	7.62189e-91	5.56872e-91	3.79267e-91	2.63607e-91	8.65208e-92	
3.95485e-91	2.06904e-90	3.90642e-90	6.28887e-90	8.53484e-90	1.07617e-89	1.19349e-89	1.31866e-89	1.38912e-89	1.41504e-89	1.35284e-89	1.26243e-89	3.62039e-89	1.11092e-89	9.81804e-90	8.53371e-90	7.35984e-90	6.45476e-90	5.50119e-90	4.63702e-90	3.59442e-90	2.81706e-90	1.97652e-90	1.51151e-90	9.57841e-91	3.60005e-91	6.3057e-91	2.66518e-90	5.37942e-90	8.34275e-90	1.11184e-89	1.34885e-89	1.59084e-89	1.68152e-89	1.71788e-89	1.73549e-89	1.78321e-89	1.57601e-89	-1.16635e-90	1.30023e-89	1.18487e-89	1.00675e-89	8.61708e-90	7.20685e-90	5.7664e-90	4.60264e-90	4.11834e-90	2.68845e-90	2.30086e-90	1.60784e-90	1.37541e-90	4.33842e-91	-4.8254e-92	4.21947e-91	9.80051e-91	1.90475e-90	2.64422e-90	3.39828e-90	3.98655e-90	4.33565e-90	4.56422e-90	4.51317e-90	4.36305e-90	3.99724e-90	3.81957e-90	3.29384e-90	2.97252e-90	2.69935e-90	2.33733e-90	1.97794e-90	1.62753e-90	1.27592e-90	1.00814e-90	7.78592e-91	5.45736e-91	3.80876e-91	2.4616e-91	8.17494e-92	
3.62301e-91	2.05459e-90	3.49583e-90	5.54539e-90	7.99406e-90	1.00852e-89	1.0505e-89	1.20102e-89	1.25037e-89	1.28001e-89	1.24857e-89	1.06305e-89	1.11092e-89	3.12527e-89	8.732e-90	7.76887e-90	6.48833e-90	5.89874e-90	5.21929e-90	4.21155e-90	3.20679e-90	2.29823e-90	1.80751e-90	1.37937e-90	8.87718e-91	3.83748e-91	6.63802e-91	2.37953e-90	5.27602e-90	7.89457e-90	1.00283e-89	1.21156e-89	1.44688e-89	1.52496e-89	1.55499e-89	1.57614e-89	1.6174e-89	1.43007e-89	1.28549e-89	-3.47695e-90	1.07959e-89	9.15524e-90	7.81463e-90	6.52868e-90	5.15084e-90	4.19342e-90	3.7706e-90	2.47917e-90	2.08941e-90	1.45701e-90	1.23396e-90	4.52926e-91	-1.03557e-92	4.61619e-91	1.02667e-90	1.79595e-90	2.42157e-90	3.04831e-90	3.54262e-90	3.8347e-90	4.01884e-90	3.97886e-90	3.83966e-90	3.52332e-90	3.23827e-90	3.04741e-90	2.64019e-90	2.39477e-90	2.07307e-90	1.7572e-90	1.4481e-90	1.13948e-90	8.9713e-91	6.91765e-91	4.82121e-91	3.37093e-91	2.17006e-91	7.18863e-92	
3.88773e-91	1.6646e-90	3.57057e-90	5.46271e-90	6.75221e-90	8.35944e-90	9.93293e-90	1.05022e-89	1.11556e-89	1.12844e-89	1.05339e-89	1.09626e-89	9.81804e-90	8.732e-90	2.63055e-89	6.80394e-90	6.08583e-90	5.12427e-90	4.12981e-90	3.71519e-90	2.96505e-90	2.5335e-90	1.56914e-90	1.19265e-90	7.51377e-91	2.26687e-91	4.57897e-91	2.44632e-90	4.31154e-90	6.64402e-90	9.22571e-90	1.10757e-89	1.27428e-89	1.35588e-89	1.38027e-89	1.40003e-89	1.44189e-89	1.26922e-89	1.14463e-89	1.0522e-89	-5.48e-90	8.13117e-90	6.9714e-90	5.8581e-90	4.77687e-90	3.73095e-90	3.3074e-90	2.13537e-90	1.87053e-90	1.3166e-90	1.13529e-90	2.94776e-91	-1.76689e-92	4.33414e-91	9.63197e-91	1.62573e-90	2.17235e-90	2.7037e-90	3.1304e-90	3.39026e-90	3.53643e-90	3.51262e-90	3.41843e-90	3.12265e-90	2.84964e-90	2.57898e-90	2.4652e-90	2.12304e-90	1.83451e-90	1.55502e-90	1.27131e-90	1.00192e-90	8.00579e-91	6.06349e-91	4.2978e-91	2.96699e-91	1.96396e-91	6.41178e-92	
2.50497e-91	1.50215e-90	2.78895e-90	4.39661e-90	6.02686e-90	7.56852e-90	8.21573e-90	9.16442e-90	9.61239e-90	9.81087e-90	9.43886e-90	8.57289e-90	8.53371e-90	7.76887e-90	6.80394e-90	2.4727e-89	5.08604e-90	4.51975e-90	3.89342e-90	3.24437e-90	2.50275e-90	1.91098e-90	1.38236e-90	1.0531e-90	6.69203e-91	2.63987e-91	4.35112e-91	1.86481e-90	3.89827e-90	5.91128e-90	7.72648e-90	9.32187e-90	1.09826e-89	1.16203e-89	1.18365e-89	1.19949e-89	1.23544e-89	1.08587e-89	9.76991e-90	8.97756e-90	8.20502e-90	-2.70873e-90	5.95163e-90	4.99357e-90	3.97007e-90	3.17847e-90	2.85772e-90	1.8488e-90	1.59427e-90	1.10811e-90	9.51076e-91	3.15687e-91	-4.40372e-92	3.54865e-91	8.30576e-91	1.45385e-90	1.95066e-90	2.45149e-90	2.84229e-90	3.0812e-90	3.23567e-90	3.20924e-90	3.11345e-90	2.85251e-90	2.62489e-90	2.36816e-90	2.14944e-90	2.0563e-90	1.68456e-90	1.4338e-90	1.17831e-90	9.28159e-91	7.36973e-91	5.6388e-91	3.97262e-91	2.75366e-91	1.79422e-91	5.92338e-92	
3.00014e-91	1.21253e-90	2.68656e-90	4.13098e-90	4.98533e-90	6.18089e-90	7.54699e-90	7.8265e-90	8.38694e-90	8.44911e-90	7.83356e-90	8.42816e-90	7.35984e-90	6.48833e-90	6.08583e-90	5.08604e-90	1.99e-89	3.83462e-90	3.06102e-90	2.78277e-90	2.22755e-90	1.96793e-90	1.16038e-90	8.94067e-91	5.53896e-91	1.53666e-91	3.09609e-91	1.81751e-90	3.11333e-90	4.87777e-90	6.88819e-90	8.2563e-90	9.46384e-90	1.01089e-89	1.02533e-89	1.03789e-89	1.06736e-89	9.43143e-90	8.4598e-90	7.76955e-90	7.07826e-90	6.00888e-90	-4.75791e-90	4.32805e-90	3.51531e-90	2.74395e-90	2.43815e-90	1.57192e-90	1.3855e-90	9.63558e-91	8.40716e-91	1.98057e-91	-1.04182e-92	3.33237e-91	7.34708e-91	1.27502e-90	1.72199e-90	2.15542e-90	2.49919e-90	2.70872e-90	2.82896e-90	2.806e-90	2.72354e-90	2.4911e-90	2.27629e-90	2.05488e-90	1.86636e-90	1.68864e-90	1.5526e-90	1.23714e-90	1.01348e-90	7.98151e-91	6.36083e-91	4.84903e-91	3.42879e-91	2.37772e-91	1.56686e-91	5.17274e-92	
1.80896e-91	1.15439e-90	2.08974e-90	3.2999e-90	4.56817e-90	5.76661e-90	6.13848e-90	6.92279e-90	7.22889e-90	7.42238e-90	7.13496e-90	6.37244e-90	6.45476e-90	5.89874e-90	5.12427e-90	4.51975e-90	3.83462e-90	1.55848e-89	2.99589e-90	2.49991e-90	1.91005e-90	1.4498e-90	1.05557e-90	8.10401e-91	5.05711e-91	2.10915e-91	3.37211e-91	1.39305e-90	3.02017e-90	4.52503e-90	5.86101e-90	7.02609e-90	8.37838e-90	8.80052e-90	8.93757e-90	9.05865e-90	9.37705e-90	8.23876e-90	7.36249e-90	6.74583e-90	6.21237e-90	5.27115e-90	4.4901e-90	-5.77073e-90	2.93355e-90	2.35152e-90	2.14994e-90	1.37647e-90	1.19429e-90	8.23445e-91	7.28142e-91	2.49844e-91	-3.61505e-92	2.71146e-91	6.41361e-91	1.1031e-90	1.47153e-90	1.84003e-90	2.12393e-90	2.29816e-90	2.41318e-90	2.3913e-90	2.31261e-90	2.12409e-90	1.96087e-90	1.77005e-90	1.60618e-90	1.4597e-90	1.26002e-90	1.1541e-90	8.88352e-91	7.0133e-91	5.56836e-91	4.28297e-91	3.02248e-91	2.10387e-91	1.36491e-91	4.59034e-92	
9.04782e-92	1.08707e-90	1.52018e-90	2.49195e-90	4.11043e-90	5.25228e-90	4.83983e-90	5.94465e-90	6.09201e-90	6.31937e-90	6.3788e-90	4.47806e-90	5.50119e-90	5.21929e-90	4.12981e-90	3.89342e-90	3.06102e-90	2.99589e-90	1.23356e-89	2.12879e-90	1.54601e-90	9.26694e-91	9.19653e-91	7.10115e-91	4.54759e-91	2.44645e-91	3.59193e-91	9.69537e-91	2.85024e-90	4.12849e-90	4.77082e-90	5.74666e-90	7.1851e-90	7.44054e-90	7.60956e-90	7.67858e-90	7.84316e-90	7.08599e-90	6.25325e-90	5.698e-90	5.33783e-90	4.48644e-90	3.83206e-90	3.1608e-90	-6.15492e-90	2.03294e-90	1.87745e-90	1.26987e-90	1.01573e-90	6.93564e-91	5.87297e-91	2.68115e-91	-3.98981e-92	2.29595e-91	5.67257e-91	9.73027e-91	1.28788e-90	1.60875e-90	1.84953e-90	1.99505e-90	2.10837e-90	2.08035e-90	1.99209e-90	1.846e-90	1.72799e-90	1.55602e-90	1.40635e-90	1.28152e-90	1.10857e-90	9.50536e-91	8.66031e-91	6.31121e-91	4.94244e-91	3.88072e-91	2.68911e-91	1.90809e-91	1.18629e-91	4.07369e-92	
1.40937e-91	8.35994e-91	1.57708e-90	2.43877e-90	3.25508e-90	4.10053e-90	4.41407e-90	4.93935e-90	5.1564e-90	5.31483e-90	5.02685e-90	4.67083e-90	4.63702e-90	4.21155e-90	3.71519e-90	3.24437e-90	2.78277e-90	2.49991e-90	2.12879e-90	9.05797e-90	1.40514e-90	1.11389e-90	7.66283e-91	5.91103e-91	3.58176e-91	1.47737e-91	2.38726e-91	1.06385e-90	2.20817e-90	3.24853e-90	4.29955e-90	5.08938e-90	6.04472e-90	6.30295e-90	6.39391e-90	6.46919e-90	6.75895e-90	5.8672e-90	5.2744e-90	4.83177e-90	4.4395e-90	3.78792e-90	3.20947e-90	2.65446e-90	2.10666e-90	-5.42113e-90	1.51952e-90	9.40749e-91	8.44313e-91	5.84499e-91	5.35999e-91	1.76855e-91	-2.1583e-92	2.17437e-91	5.0747e-91	8.13572e-91	1.06473e-90	1.30723e-90	1.48909e-90	1.60427e-90	1.68199e-90	1.66649e-90	1.6024e-90	1.48124e-90	1.37546e-90	1.24573e-90	1.13176e-90	1.02823e-90	8.87772e-91	7.61718e-91	6.34916e-91	5.59439e-91	3.99491e-91	3.09974e-91	2.17946e-91	1.53214e-91	9.82472e-92	3.41564e-92	
8.17742e-92	5.63475e-91	1.2764e-90	1.99267e-90	2.45587e-90	3.06629e-90	3.59817e-90	3.83288e-90	4.05681e-90	4.12684e-90	3.84356e-90	3.96855e-90	3.59442e-90	3.20679e-90	2.96505e-90	2.50275e-90	2.22755e-90	1.91005e-90	1.54601e-90	1.40514e-90	6.60404e-90	9.6063e-91	6.02123e-91	4.59079e-91	2.84757e-91	9.61757e-92	1.29496e-91	8.52359e-91	1.57477e-90	2.44278e-90	3.42892e-90	4.09199e-90	4.70435e-90	4.99346e-90	5.05727e-90	5.13722e-90	5.35818e-90	4.61442e-90	4.20524e-90	3.85929e-90	3.50509e-90	2.99749e-90	2.54479e-90	2.14212e-90	1.74568e-90	1.33891e-90	-4.67569e-90	7.47903e-91	6.97137e-91	4.85348e-91	4.41394e-91	1.21195e-91	-6.12615e-92	1.06027e-91	3.17442e-91	5.72671e-91	7.61011e-91	9.47462e-91	1.09071e-90	1.17875e-90	1.23123e-90	1.21822e-90	1.1882e-90	1.0822e-90	9.94045e-91	9.01191e-91	8.23157e-91	7.47856e-91	6.44065e-91	5.56154e-91	4.5958e-91	3.63337e-91	3.43626e-91	2.27637e-91	1.72278e-91	1.17778e-91	8.12115e-92	2.84114e-92	
1.22663e-91	3.36711e-91	1.24528e-90	1.86934e-90	1.68584e-90	2.04599e-90	3.21243e-90	2.90809e-90	3.2389e-90	3.2098e-90	2.65824e-90	4.07965e-90	2.81706e-90	2.29823e-90	2.5335e-90	1.91098e-90	1.96793e-90	1.4498e-90	9.26694e-91	1.11389e-90	9.6063e-91	6.05674e-90	4.47429e-91	3.48115e-91	1.94622e-91	4.9335e-93	2.20097e-92	8.495e-91	9.61995e-91	1.64667e-90	2.86826e-90	3.35896e-90	3.62928e-90	3.89369e-90	3.90875e-90	3.94963e-90	4.1623e-90	3.56141e-90	3.23406e-90	2.96726e-90	2.66483e-90	2.29353e-90	1.96256e-90	1.64026e-90	1.41353e-90	9.85183e-91	8.83053e-91	-2.85472e-90	5.27648e-91	3.68902e-91	3.63696e-91	2.2192e-92	-3.63309e-92	1.04371e-91	2.72043e-91	4.8792e-91	6.62593e-91	8.24358e-91	9.43889e-91	1.02164e-90	1.06162e-90	1.05168e-90	1.02272e-90	9.32487e-91	8.5084e-91	7.7011e-91	7.02039e-91	6.36228e-91	5.48404e-91	4.71172e-91	3.87218e-91	3.07027e-91	2.55589e-91	2.27011e-91	1.46183e-91	1.00057e-91	6.96951e-92	2.47236e-92	
8.34991e-93	3.10464e-91	6.023e-91	1.00408e-90	1.41669e-90	1.78793e-90	1.88942e-90	2.14973e-90	2.22871e-90	2.28443e-90	2.20236e-90	1.93388e-90	1.97652e-90	1.80751e-90	1.56914e-90	1.38236e-90	1.16038e-90	1.05557e-90	9.19653e-91	7.66283e-91	6.02123e-91	4.47429e-91	3.6443e-90	2.61762e-91	1.70591e-91	7.27846e-92	8.4117e-92	3.91989e-91	9.16955e-91	1.42334e-90	1.8395e-90	2.22592e-90	2.65298e-90	2.76754e-90	2.82885e-90	2.85764e-90	2.94887e-90	2.59641e-90	2.33458e-90	2.14213e-90	1.95387e-90	1.66451e-90	1.42157e-90	1.19604e-90	9.51997e-91	7.61259e-91	6.99258e-91	4.52325e-91	-2.38418e-90	2.77036e-91	2.45406e-91	8.35691e-92	-5.32845e-92	2.6966e-92	1.38094e-91	2.9859e-91	4.07076e-91	5.18354e-91	5.99689e-91	6.46115e-91	6.72743e-91	6.59932e-91	6.38699e-91	5.77936e-91	5.30579e-91	4.77968e-91	4.34268e-91	3.97381e-91	3.42247e-91	2.99008e-91	2.48786e-91	1.9605e-91	1.6901e-91	1.27631e-91	1.24991e-91	6.95932e-92	4.9986e-92	1.86021e-92	
2.18634e-92	2.51005e-91	4.72371e-91	7.72345e-91	1.0761e-90	1.36239e-90	1.44615e-90	1.62644e-90	1.69773e-90	1.74051e-90	1.67459e-90	1.487e-90	1.51151e-90	1.37937e-90	1.19265e-90	1.0531e-90	8.94067e-91	8.10401e-91	7.10115e-91	5.91103e-91	4.59079e-91	3.48115e-91	2.61762e-91	2.33436e-90	1.27829e-91	5.49704e-92	7.01195e-92	3.09245e-91	7.09517e-91	1.08541e-90	1.41348e-90	1.69371e-90	2.02079e-90	2.11357e-90	2.14901e-90	2.16388e-90	2.2293e-90	1.97077e-90	1.77134e-90	1.61947e-90	1.48901e-90	1.26177e-90	1.0765e-90	8.97536e-91	7.10308e-91	5.70944e-91	5.26359e-91	3.39631e-91	2.98809e-91	-1.95731e-90	1.8483e-91	6.26941e-92	-2.83284e-92	3.41335e-92	1.1855e-91	2.34671e-91	3.18629e-91	4.01217e-91	4.6095e-91	4.95052e-91	5.15795e-91	5.05064e-91	4.82345e-91	4.41763e-91	4.08692e-91	3.6764e-91	3.32414e-91	3.03554e-91	2.62862e-91	2.28508e-91	1.92681e-91	1.52486e-91	1.27771e-91	9.89132e-92	7.64234e-92	7.02557e-92	3.65682e-92	1.38978e-92	
1.16363e-92	1.66953e-91	2.93505e-91	4.82781e-91	7.13917e-91	8.93387e-91	9.2696e-91	1.05687e-90	1.09341e-90	1.1148e-90	1.10667e-90	9.14328e-91	9.57841e-91	8.87718e-91	7.51377e-91	6.69203e-91	5.53896e-91	5.05711e-91	4.54759e-91	3.58176e-91	2.84757e-91	1.94622e-91	1.70591e-91	1.27829e-91	1.42234e-90	3.81578e-92	5.30232e-92	1.92098e-91	4.76685e-91	7.33461e-91	9.0242e-91	1.10145e-90	1.32007e-90	1.39206e-90	1.42713e-90	1.44448e-90	1.45098e-90	1.33733e-90	1.18955e-90	1.08833e-90	1.00075e-90	8.37722e-91	7.26142e-91	6.14673e-91	4.83021e-91	4.11098e-91	3.69151e-91	2.60003e-91	2.10644e-91	1.4767e-91	-1.41902e-90	4.40193e-92	-2.03355e-92	1.14169e-92	5.76997e-92	1.257e-91	1.71625e-91	2.17739e-91	2.52109e-91	2.70915e-91	2.7776e-91	2.72308e-91	2.63177e-91	2.36031e-91	2.13078e-91	1.9259e-91	1.75107e-91	1.60128e-91	1.38267e-91	1.21021e-91	1.00117e-91	7.92023e-92	7.04416e-92	5.25825e-92	4.44797e-92	2.9961e-92	3.31846e-92	9.08295e-93	
-6.74468e-93	7.67921e-92	5.38716e-92	1.14222e-91	3.10969e-91	4.18029e-91	2.42914e-91	4.16117e-91	3.87331e-91	4.25507e-91	4.85051e-91	9.23509e-92	3.60005e-91	3.83748e-91	2.26687e-91	2.63987e-91	1.53666e-91	2.10915e-91	2.44645e-91	1.47737e-91	9.61757e-92	4.9335e-93	7.27846e-92	5.49704e-92	3.81578e-92	3.53746e-91	3.06125e-92	4.31285e-92	2.10248e-91	2.89835e-91	3.36568e-91	4.17995e-91	4.65804e-91	5.22146e-91	5.11198e-91	5.27275e-91	5.90651e-91	3.50506e-91	4.22796e-91	4.08724e-91	3.38347e-91	3.12379e-91	2.29819e-91	2.17162e-91	1.81619e-91	1.3365e-91	1.26185e-91	4.57681e-92	7.56413e-92	5.09072e-92	4.75569e-92	2.03319e-91	-9.53608e-93	2.02939e-93	2.19809e-92	5.09028e-92	6.80458e-92	8.60833e-92	9.91627e-92	1.04955e-91	1.07261e-91	1.03422e-91	9.56983e-92	8.69981e-92	8.01556e-92	7.1962e-92	6.43776e-92	6.00321e-92	5.22097e-92	4.67694e-92	4.02267e-92	3.21725e-92	2.81542e-92	2.20956e-92	1.88655e-92	1.31504e-92	9.83961e-93	7.09069e-93	
-2.08632e-90	5.81213e-91	5.99343e-91	5.27101e-91	8.69682e-91	9.6246e-91	6.82168e-91	8.72559e-91	7.5231e-91	8.23699e-91	8.05943e-91	3.7375e-91	6.3057e-91	6.63802e-91	4.57897e-91	4.35112e-91	3.09609e-91	3.37211e-91	3.59193e-91	2.38726e-91	1.29496e-91	2.20097e-92	8.4117e-92	7.01195e-92	5.30232e-92	3.06125e-92	5.18957e-90	6.07735e-91	1.15461e-90	1.16803e-90	1.06379e-90	1.05953e-90	1.41376e-90	1.30503e-90	1.31275e-90	1.30759e-90	1.13899e-90	1.39904e-90	1.05255e-90	9.43918e-91	9.41425e-91	7.36405e-91	6.9321e-91	4.98061e-91	3.51438e-91	4.02487e-91	3.29732e-91	3.37512e-91	1.43208e-91	1.23707e-91	6.79335e-92	4.36694e-92	3.50727e-91	4.15052e-91	5.13165e-91	3.54134e-91	3.62051e-91	2.84706e-91	2.26771e-91	1.83744e-91	1.0014e-91	1.04434e-91	1.06563e-92	4.81418e-92	1.43267e-92	3.25582e-92	2.58696e-92	6.3089e-93	2.0873e-92	-3.86918e-93	2.44509e-93	1.45655e-92	-2.5737e-92	-2.38092e-93	-2.91113e-92	-1.01729e-92	-1.4418e-92	-4.15987e-93	
8.87136e-91	-6.52727e-90	2.56191e-90	2.61466e-90	2.54018e-90	2.70751e-90	3.39856e-90	3.13641e-90	3.1745e-90	3.22543e-90	2.741e-90	3.56205e-90	2.66518e-90	2.37953e-90	2.44632e-90	1.86481e-90	1.81751e-90	1.39305e-90	9.69537e-91	1.06385e-90	8.52359e-91	8.495e-91	3.91989e-91	3.09245e-91	1.92098e-91	4.31285e-92	6.07735e-91	2.13026e-89	3.26454e-90	3.59332e-90	5.03997e-90	5.23578e-90	4.81724e-90	5.37821e-90	5.04083e-90	5.18408e-90	5.34284e-90	3.89395e-90	4.12665e-90	3.99163e-90	3.34603e-90	2.998e-90	2.41855e-90	2.15176e-90	2.01408e-90	1.41846e-90	1.11364e-90	5.59478e-91	6.53857e-91	4.91106e-91	4.02142e-91	1.27779e-91	6.28251e-91	1.31396e-90	1.73299e-90	1.42444e-90	1.46606e-90	1.25766e-90	1.12173e-90	1.02816e-90	7.9247e-91	8.21378e-91	6.4623e-91	6.40045e-91	4.75523e-91	5.2718e-91	5.21595e-91	4.24421e-91	3.83698e-91	2.9866e-91	2.36924e-91	2.23979e-91	1.3039e-91	1.06237e-91	3.83945e-92	3.67696e-92	2.05751e-92	4.95986e-93	
9.96115e-91	2.59816e-90	-9.93503e-90	3.83198e-90	5.40468e-90	6.14903e-90	5.42483e-90	6.29194e-90	6.07702e-90	6.41163e-90	6.2652e-90	4.62946e-90	5.37942e-90	5.27602e-90	4.31154e-90	3.89827e-90	3.11333e-90	3.02017e-90	2.85024e-90	2.20817e-90	1.57477e-90	9.61995e-91	9.16955e-91	7.09517e-91	4.76685e-91	2.10248e-91	1.15461e-90	3.26454e-90	3.79627e-89	7.99898e-90	8.16852e-90	8.37913e-90	1.01278e-89	9.81943e-90	9.69481e-90	9.73041e-90	9.32988e-90	9.71153e-90	7.7346e-90	7.05639e-90	6.9719e-90	5.62568e-90	5.03839e-90	3.95159e-90	2.82297e-90	2.71466e-90	2.46279e-90	1.97628e-90	1.22836e-90	8.81521e-91	6.86509e-91	2.50351e-91	7.59849e-91	1.74637e-90	3.12561e-90	2.55478e-90	2.63361e-90	2.35957e-90	2.15852e-90	2.02966e-90	1.72309e-90	1.74999e-90	1.47988e-90	1.43396e-90	1.20597e-90	1.2508e-90	1.21493e-90	1.04008e-90	9.09273e-91	7.68619e-91	6.42184e-91	5.67157e-91	3.97446e-91	3.10242e-91	1.78977e-91	1.37143e-91	8.31671e-92	2.73478e-92	
7.91355e-91	2.60827e-90	3.8363e-90	-1.2955e-89	7.0855e-90	8.47637e-90	8.27571e-90	9.45742e-90	9.52079e-90	9.82672e-90	9.59346e-90	7.79864e-90	8.34275e-90	7.89457e-90	6.64402e-90	5.91128e-90	4.87777e-90	4.52503e-90	4.12849e-90	3.24853e-90	2.44278e-90	1.64667e-90	1.42334e-90	1.08541e-90	7.33461e-91	2.89835e-91	1.16803e-90	3.59332e-90	7.99898e-90	5.57623e-89	1.1184e-89	1.22845e-89	1.49091e-89	1.48233e-89	1.48731e-89	1.49297e-89	1.44617e-89	1.46475e-89	1.19096e-89	1.07995e-89	1.04455e-89	8.52102e-90	7.61648e-90	6.10947e-90	4.47259e-90	4.12719e-90	3.72155e-90	2.92695e-90	1.94524e-90	1.37587e-90	1.08357e-90	3.49603e-91	4.99903e-91	1.42131e-90	2.51673e-90	2.97486e-90	3.08889e-90	3.17879e-90	3.26296e-90	3.2823e-90	3.10211e-90	3.07294e-90	2.80262e-90	2.59526e-90	2.27318e-90	2.1596e-90	2.01304e-90	1.77913e-90	1.55073e-90	1.31435e-90	1.08824e-90	8.95156e-91	6.94736e-91	5.31879e-91	3.67666e-91	2.61989e-91	1.74468e-91	6.00135e-92	
1.07254e-90	2.61483e-90	5.21101e-90	6.95019e-90	-1.23839e-89	1.00554e-89	1.17041e-89	1.2263e-89	1.27837e-89	1.30014e-89	1.21056e-89	1.2304e-89	1.11184e-89	1.00283e-89	9.22571e-90	7.72648e-90	6.88819e-90	5.86101e-90	4.77082e-90	4.29955e-90	3.42892e-90	2.86826e-90	1.8395e-90	1.41348e-90	9.0242e-91	3.36568e-91	1.06379e-90	5.03997e-90	8.16852e-90	1.1184e-89	7.50733e-89	1.76374e-89	1.83703e-89	2.00486e-89	1.96837e-89	2.00136e-89	2.06116e-89	1.64554e-89	1.60865e-89	1.50952e-89	1.31764e-89	1.15077e-89	9.53123e-90	8.32444e-90	7.12599e-90	5.3538e-90	4.5614e-90	2.63352e-90	2.65844e-90	1.87969e-90	1.59358e-90	5.48309e-91	5.01484e-91	1.42748e-90	2.50829e-90	2.95789e-90	3.74557e-90	3.83785e-90	4.08928e-90	4.19504e-90	4.04218e-90	3.99262e-90	3.68585e-90	3.38234e-90	2.95388e-90	2.7537e-90	2.54023e-90	2.25665e-90	1.97213e-90	1.6588e-90	1.35988e-90	1.10137e-90	8.69455e-91	6.65081e-91	4.72587e-91	3.32842e-91	2.27941e-91	7.81978e-92	
9.52788e-91	2.595e-90	5.44787e-90	7.85153e-90	9.63234e-90	-9.96099e-90	1.39402e-89	1.4761e-89	1.54946e-89	1.57088e-89	1.4801e-89	1.47522e-89	1.34885e-89	1.21156e-89	1.10757e-89	9.32187e-90	8.2563e-90	7.02609e-90	5.74666e-90	5.08938e-90	4.09199e-90	3.35896e-90	2.22592e-90	1.69371e-90	1.10145e-90	4.17995e-91	1.05953e-90	5.23578e-90	8.37913e-90	1.22845e-89	1.76374e-89	9.33536e-89	2.18193e-89	2.41939e-89	2.40661e-89	2.45107e-89	2.52279e-89	2.0018e-89	1.98814e-89	1.86726e-89	1.60749e-89	1.41209e-89	1.1684e-89	1.03421e-89	8.94086e-90	6.71412e-90	5.63529e-90	3.29493e-90	3.31733e-90	2.36031e-90	1.93827e-90	6.99133e-91	3.02964e-91	1.07223e-90	1.98332e-90	2.79022e-90	3.58058e-90	4.33701e-90	4.66843e-90	4.90807e-90	4.90509e-90	4.82693e-90	4.52065e-90	4.13555e-90	3.68275e-90	3.35263e-90	3.04764e-90	2.73912e-90	2.38919e-90	2.01223e-90	1.6535e-90	1.3144e-90	1.04565e-90	8.08756e-91	5.81424e-91	4.0738e-91	2.75478e-91	9.46221e-92	
7.86559e-91	3.13341e-90	5.31824e-90	8.28107e-90	1.15595e-89	1.44272e-89	-6.69808e-90	1.7407e-89	1.80674e-89	1.84838e-89	1.76387e-89	1.62794e-89	1.59084e-89	1.44688e-89	1.27428e-89	1.09826e-89	9.46384e-90	8.37838e-90	7.1851e-90	6.04472e-90	4.70435e-90	3.62928e-90	2.65298e-90	2.02079e-90	1.32007e-90	4.65804e-91	1.41376e-90	4.81724e-90	1.01278e-89	1.49091e-89	1.83703e-89	2.18193e-89	1.10776e-88	2.71187e-89	2.77301e-89	2.78791e-89	2.77701e-89	2.64997e-89	2.25389e-89	2.0482e-89	1.9085e-89	1.59369e-89	1.40226e-89	1.14557e-89	8.85023e-90	7.53262e-90	6.72104e-90	4.93656e-90	3.63418e-90	2.5906e-90	2.11692e-90	6.23924e-91	2.13422e-91	9.29907e-91	1.79574e-90	2.88172e-90	3.84921e-90	4.69531e-90	5.48186e-90	5.69789e-90	5.79461e-90	5.691e-90	5.36948e-90	4.90699e-90	4.41443e-90	3.97666e-90	3.58812e-90	3.23477e-90	2.82246e-90	2.37246e-90	1.95613e-90	1.54016e-90	1.22409e-90	9.51869e-91	6.8256e-91	4.79787e-91	3.18914e-91	1.10003e-91	
9.14718e-91	3.13792e-90	5.94938e-90	9.10776e-90	1.2061e-89	1.5032e-89	1.691e-89	-3.5818e-90	1.92374e-89	1.95592e-89	1.87473e-89	1.7625e-89	1.68152e-89	1.52496e-89	1.35588e-89	1.16203e-89	1.01089e-89	8.80052e-90	7.44054e-90	6.30295e-90	4.99346e-90	3.89369e-90	2.76754e-90	2.11357e-90	1.39206e-90	5.22146e-91	1.30503e-90	5.37821e-90	9.81943e-90	1.48233e-89	2.00486e-89	2.41939e-89	2.71187e-89	1.21859e-88	2.96518e-89	3.01558e-89	3.04813e-89	2.6368e-89	2.44905e-89	2.26253e-89	2.02365e-89	1.72947e-89	1.46985e-89	1.26267e-89	1.03467e-89	8.3095e-90	7.13252e-90	4.70267e-90	4.07138e-90	2.87287e-90	2.3203e-90	7.98694e-91	2.03904e-91	9.21806e-91	1.77893e-90	2.93231e-90	3.95974e-90	4.88045e-90	5.60712e-90	6.10217e-90	6.11026e-90	6.00955e-90	5.69083e-90	5.19772e-90	4.67365e-90	4.20823e-90	3.79855e-90	3.4269e-90	2.99003e-90	2.51148e-90	2.06536e-90	1.62463e-90	1.29155e-90	1.00171e-90	7.17493e-91	5.03259e-91	3.3592e-91	1.15423e-91	
7.29917e-91	3.02118e-90	5.6451e-90	8.92186e-90	1.21152e-89	1.51415e-89	1.69326e-89	1.85728e-89	-1.21259e-90	1.98171e-89	1.90697e-89	1.78299e-89	1.71788e-89	1.55499e-89	1.38027e-89	1.18365e-89	1.02533e-89	8.93757e-90	7.60956e-90	6.39391e-90	5.05727e-90	3.90875e-90	2.82885e-90	2.14901e-90	1.42713e-90	5.11198e-91	1.31275e-90	5.04083e-90	9.69481e-90	1.48731e-89	1.96837e-89	2.40661e-89	2.77301e-89	2.96518e-89	1.25765e-88	3.08092e-89	3.07973e-89	2.7858e-89	2.53834e-89	2.33281e-89	2.09479e-89	1.78122e-89	1.53604e-89	1.30671e-89	1.06626e-89	8.75228e-90	7.45878e-90	5.2528e-90	4.18358e-90	3.01482e-90	2.33883e-90	7.79685e-91	5.57372e-92	6.41616e-91	1.34484e-90	2.52471e-90	3.53427e-90	4.51766e-90	5.25026e-90	5.66723e-90	6.00347e-90	5.82262e-90	5.5097e-90	5.09113e-90	4.69192e-90	4.18767e-90	3.74996e-90	3.40524e-90	2.96598e-90	2.50575e-90	2.09326e-90	1.6464e-90	1.28239e-90	1.02168e-90	7.08375e-91	5.06401e-91	3.18573e-91	1.11797e-91	
7.69026e-91	3.09048e-90	5.85773e-90	9.14683e-90	1.23085e-89	1.53561e-89	1.71903e-89	1.88319e-89	1.97312e-89	8.2859e-91	1.9342e-89	1.80479e-89	1.73549e-89	1.57614e-89	1.40003e-89	1.19949e-89	1.03789e-89	9.05865e-90	7.67858e-90	6.46919e-90	5.13722e-90	3.94963e-90	2.85764e-90	2.16388e-90	1.44448e-90	5.27275e-91	1.30759e-90	5.18408e-90	9.73041e-90	1.49297e-89	2.00136e-89	2.45107e-89	2.78791e-89	3.01558e-89	3.08092e-89	1.25994e-88	3.14981e-89	2.79686e-89	2.5864e-89	2.37575e-89	2.12536e-89	1.81366e-89	1.5538e-89	1.33272e-89	1.095e-89	8.91973e-90	7.55851e-90	5.22271e-90	4.27932e-90	3.08231e-90	2.39215e-90	8.2606e-91	6.20031e-92	6.68317e-91	1.38819e-90	2.53499e-90	3.52231e-90	4.48482e-90	5.21037e-90	5.62721e-90	5.87649e-90	5.83932e-90	5.49798e-90	5.07022e-90	4.659e-90	4.16872e-90	3.74283e-90	3.39724e-90	2.95493e-90	2.4963e-90	2.07491e-90	1.63304e-90	1.27514e-90	1.00781e-90	7.00217e-91	4.97584e-91	3.16388e-91	1.09981e-91	
7.10251e-91	2.91267e-90	5.95365e-90	9.39632e-90	1.22988e-89	1.54939e-89	1.74424e-89	1.92276e-89	2.0123e-89	2.0589e-89	2.03105e-90	1.85003e-89	1.78321e-89	1.6174e-89	1.44189e-89	1.23544e-89	1.06736e-89	9.37705e-90	7.84316e-90	6.75895e-90	5.35818e-90	4.1623e-90	2.94887e-90	2.2293e-90	1.45098e-90	5.90651e-91	1.13899e-90	5.34284e-90	9.32988e-90	1.44617e-89	2.06116e-89	2.52279e-89	2.77701e-89	3.04813e-89	3.07973e-89	3.14981e-89	1.22587e-88	2.65937e-89	2.57181e-89	2.39275e-89	2.09091e-89	1.82254e-89	1.51952e-89	1.32546e-89	1.11686e-89	8.53109e-90	7.31972e-90	4.39658e-90	4.21808e-90	3.00776e-90	2.49598e-90	9.33875e-91	-3.99645e-92	5.67385e-91	1.29189e-90	2.51771e-90	3.50016e-90	4.48727e-90	5.28787e-90	5.73775e-90	5.97573e-90	5.90519e-90	5.77828e-90	5.19858e-90	4.70916e-90	4.23106e-90	3.83179e-90	3.47066e-90	3.01036e-90	2.53905e-90	2.06939e-90	1.61662e-90	1.30112e-90	9.87224e-91	7.1243e-91	4.90097e-91	3.30304e-91	1.08319e-91	
5.01408e-91	3.04268e-90	4.86718e-90	7.85487e-90	1.1355e-89	1.40675e-89	1.53724e-89	1.69918e-89	1.7797e-89	1.81251e-89	1.74797e-89	-2.34329e-91	1.57601e-89	1.43007e-89	1.26922e-89	1.08587e-89	9.43143e-90	8.23876e-90	7.08599e-90	5.8672e-90	4.61442e-90	3.56141e-90	2.59641e-90	1.97077e-90	1.33733e-90	3.50506e-91	1.39904e-90	3.89395e-90	9.71153e-90	1.46475e-89	1.64554e-89	2.0018e-89	2.64997e-89	2.6368e-89	2.7858e-89	2.79686e-89	2.65937e-89	1.1087e-88	2.32352e-89	2.06042e-89	2.00621e-89	1.61122e-89	1.4868e-89	1.17821e-89	8.60125e-90	8.18962e-90	7.23076e-90	6.29341e-90	3.76877e-90	2.7483e-90	2.02814e-90	4.48108e-91	-1.15945e-92	4.87058e-91	1.0891e-90	2.06417e-90	2.89486e-90	3.73853e-90	4.34834e-90	4.72853e-90	5.02394e-90	4.95469e-90	4.71174e-90	4.43424e-90	4.11394e-90	3.66978e-90	3.28149e-90	2.98579e-90	2.59075e-90	2.19923e-90	1.85062e-90	1.46139e-90	1.12276e-90	9.02622e-91	6.10218e-91	4.40699e-91	2.67233e-91	9.54936e-92	
5.54235e-91	2.44815e-90	4.721e-90	7.35015e-90	9.85623e-90	1.22904e-89	1.38333e-89	1.51167e-89	1.59372e-89	1.61981e-89	1.56821e-89	1.47329e-89	-1.16635e-90	1.28549e-89	1.14463e-89	9.76991e-90	8.4598e-90	7.36249e-90	6.25325e-90	5.2744e-90	4.20524e-90	3.23406e-90	2.33458e-90	1.77134e-90	1.18955e-90	4.22796e-91	1.05255e-90	4.12665e-90	7.7346e-90	1.19096e-89	1.60865e-89	1.98814e-89	2.25389e-89	2.44905e-89	2.53834e-89	2.5864e-89	2.57181e-89	2.32352e-89	9.37948e-89	1.99891e-89	1.77607e-89	1.51609e-89	1.30164e-89	1.12182e-89	9.37927e-90	7.6919e-90	6.37158e-90	4.55923e-90	3.60968e-90	2.65675e-90	1.96875e-90	6.90768e-91	-3.8911e-92	3.47697e-91	8.03446e-91	1.57259e-90	2.24468e-90	2.94764e-90	3.42597e-90	3.74151e-90	4.04384e-90	3.98213e-90	3.74494e-90	3.54904e-90	3.42554e-90	3.01814e-90	2.68373e-90	2.45517e-90	2.13247e-90	1.82208e-90	1.56254e-90	1.24072e-90	9.2981e-91	7.72111e-91	5.02888e-91	3.72775e-91	2.11662e-91	7.80859e-92	
5.59345e-91	2.27229e-90	4.54061e-90	6.92797e-90	9.08767e-90	1.12772e-89	1.27608e-89	1.39087e-89	1.4629e-89	1.49011e-89	1.44298e-89	1.35415e-89	1.30023e-89	-3.47695e-90	1.0522e-89	8.97756e-90	7.76955e-90	6.74583e-90	5.698e-90	4.83177e-90	3.85929e-90	2.96726e-90	2.14213e-90	1.61947e-90	1.08833e-90	4.08724e-91	9.43918e-91	3.99163e-90	7.05639e-90	1.07995e-89	1.50952e-89	1.86726e-89	2.0482e-89	2.26253e-89	2.33281e-89	2.37575e-89	2.39275e-89	2.06042e-89	1.99891e-89	8.24398e-89	1.61635e-89	1.39723e-89	1.1824e-89	1.03882e-89	8.86595e-90	7.06105e-90	5.81655e-90	3.92499e-90	3.34041e-90	2.4501e-90	1.83384e-90	6.90785e-91	-7.52785e-93	4.04548e-91	8.88121e-91	1.57116e-90	2.17784e-90	2.79408e-90	3.22572e-90	3.50702e-90	3.75226e-90	3.70301e-90	3.49572e-90	3.29622e-90	3.12604e-90	2.82413e-90	2.49936e-90	2.28012e-90	1.97971e-90	1.69043e-90	1.43932e-90	1.14455e-90	8.65544e-91	7.07827e-91	4.6638e-91	3.42265e-91	1.99652e-91	7.23263e-92	
4.7006e-91	2.25644e-90	4.01958e-90	6.1737e-90	8.46975e-90	1.04974e-89	1.15632e-89	1.27118e-89	1.33287e-89	1.36005e-89	1.32091e-89	1.22122e-89	1.18487e-89	1.07959e-89	-5.48e-90	8.20502e-90	7.07826e-90	6.21237e-90	5.33783e-90	4.4395e-90	3.50509e-90	2.66483e-90	1.95387e-90	1.48901e-90	1.00075e-90	3.38347e-91	9.41425e-91	3.34603e-90	6.9719e-90	1.04455e-89	1.31764e-89	1.60749e-89	1.9085e-89	2.02365e-89	2.09479e-89	2.12536e-89	2.09091e-89	2.00621e-89	1.77607e-89	1.61635e-89	7.07963e-89	1.23893e-89	1.08492e-89	9.10986e-90	7.23323e-90	6.23442e-90	5.32409e-90	4.01873e-90	2.93696e-90	2.12386e-90	1.59953e-90	5.07575e-91	4.75765e-93	4.31034e-91	9.39498e-91	1.5637e-90	2.11512e-90	2.66412e-90	3.06032e-90	3.31564e-90	3.51862e-90	3.47972e-90	3.30644e-90	3.09657e-90	2.91303e-90	2.61649e-90	2.38581e-90	2.13974e-90	1.85489e-90	1.58233e-90	1.33674e-90	1.06244e-90	8.1237e-91	6.52509e-91	4.3602e-91	3.16022e-91	1.89066e-91	6.68923e-92	
3.97826e-91	1.79827e-90	3.46268e-90	5.30368e-90	7.08003e-90	8.80408e-90	9.78664e-90	1.07606e-89	1.12987e-89	1.15237e-89	1.11436e-89	1.03597e-89	1.00675e-89	9.15524e-90	8.13117e-90	-2.70873e-90	6.00888e-90	5.27115e-90	4.48644e-90	3.78792e-90	2.99749e-90	2.29353e-90	1.66451e-90	1.26177e-90	8.37722e-91	3.12379e-91	7.36405e-91	2.998e-90	5.62568e-90	8.52102e-90	1.15077e-89	1.41209e-89	1.59369e-89	1.72947e-89	1.78122e-89	1.81366e-89	1.82254e-89	1.61122e-89	1.51609e-89	1.39723e-89	1.23893e-89	6.64229e-89	9.06775e-90	7.82819e-90	6.52614e-90	5.2795e-90	4.42852e-90	3.05285e-90	2.50643e-90	1.8251e-90	1.39344e-90	4.99892e-91	-1.20346e-92	3.57731e-91	7.9449e-91	1.35824e-90	1.8508e-90	2.34688e-90	2.69829e-90	2.92715e-90	3.11636e-90	3.08042e-90	2.92298e-90	2.74137e-90	2.58623e-90	2.31923e-90	2.08294e-90	1.9259e-90	1.64533e-90	1.40672e-90	1.18955e-90	9.45671e-91	7.22461e-91	5.82703e-91	3.89504e-91	2.82301e-91	1.68644e-91	6.01251e-92	
3.16884e-91	1.60139e-90	2.89486e-90	4.48467e-90	6.14193e-90	7.58591e-90	8.43219e-90	9.23618e-90	9.70771e-90	9.86939e-90	9.5335e-90	8.98724e-90	8.61708e-90	7.81463e-90	6.9714e-90	5.95163e-90	-4.75791e-90	4.4901e-90	3.83206e-90	3.20947e-90	2.54479e-90	1.96256e-90	1.42157e-90	1.0765e-90	7.26142e-91	2.29819e-91	6.9321e-91	2.41855e-90	5.03839e-90	7.61648e-90	9.53123e-90	1.1684e-89	1.40226e-89	1.46985e-89	1.53604e-89	1.5538e-89	1.51952e-89	1.4868e-89	1.30164e-89	1.1824e-89	1.08492e-89	9.06775e-90	5.41066e-89	6.70138e-90	5.34582e-90	4.61661e-90	3.91898e-90	3.04185e-90	2.14739e-90	1.57535e-90	1.16194e-90	3.51695e-91	-6.60117e-93	3.00958e-91	6.68177e-91	1.1584e-90	1.58839e-90	2.0198e-90	2.32146e-90	2.51924e-90	2.6883e-90	2.65312e-90	2.50926e-90	2.36136e-90	2.23731e-90	2.00225e-90	1.79322e-90	1.63442e-90	1.44224e-90	1.21166e-90	1.03068e-90	8.19707e-91	6.23436e-91	5.07175e-91	3.37116e-91	2.46512e-91	1.45346e-91	5.28279e-92	
2.45475e-91	1.24355e-90	2.52505e-90	3.86602e-90	5.09555e-90	6.28063e-90	7.14208e-90	7.73712e-90	8.15737e-90	8.26364e-90	8.03418e-90	7.56909e-90	7.20685e-90	6.52868e-90	5.8581e-90	4.99357e-90	4.32805e-90	-5.77073e-90	3.1608e-90	2.65446e-90	2.14212e-90	1.64026e-90	1.19604e-90	8.97536e-91	6.14673e-91	2.17162e-91	4.98061e-91	2.15176e-90	3.95159e-90	6.10947e-90	8.32444e-90	1.03421e-89	1.14557e-89	1.26267e-89	1.30671e-89	1.33272e-89	1.32546e-89	1.17821e-89	1.12182e-89	1.03882e-89	9.10986e-90	7.82819e-90	6.70138e-90	4.29788e-89	4.96383e-90	4.04477e-90	3.32208e-90	2.35081e-90	1.90544e-90	1.39635e-90	1.01857e-90	3.68779e-91	-5.16991e-92	2.08692e-91	5.22682e-91	9.41715e-91	1.29261e-90	1.65367e-90	1.90031e-90	2.06607e-90	2.21533e-90	2.18617e-90	2.07361e-90	1.95099e-90	1.85667e-90	1.66245e-90	1.49145e-90	1.36423e-90	1.18039e-90	1.03648e-90	8.6604e-91	6.89489e-91	5.30919e-91	4.30091e-91	2.91539e-91	2.11433e-91	1.26706e-91	4.65052e-92	
2.70488e-91	9.01203e-91	2.23597e-90	3.30131e-90	3.94476e-90	4.82992e-90	5.86698e-90	6.14112e-90	6.54551e-90	6.57481e-90	6.29673e-90	6.35449e-90	5.7664e-90	5.15084e-90	4.77687e-90	3.97007e-90	3.51531e-90	2.93355e-90	-6.15492e-90	2.10666e-90	1.74568e-90	1.41353e-90	9.51997e-91	7.10308e-91	4.83021e-91	1.81619e-91	3.51438e-91	2.01408e-90	2.82297e-90	4.47259e-90	7.12599e-90	8.94086e-90	8.85023e-90	1.03467e-89	1.06626e-89	1.095e-89	1.11686e-89	8.60125e-90	9.37927e-90	8.86595e-90	7.23323e-90	6.52614e-90	5.34582e-90	4.96383e-90	3.39114e-89	3.41284e-90	2.64414e-90	1.61061e-90	1.60457e-90	1.20787e-90	8.66722e-91	3.61209e-91	-2.20383e-92	1.62296e-91	3.79153e-91	6.65615e-91	9.28028e-91	1.19308e-90	1.3575e-90	1.47592e-90	1.60397e-90	1.5762e-90	1.46011e-90	1.40919e-90	1.37338e-90	1.22321e-90	1.08722e-90	9.97463e-91	8.6763e-91	7.49977e-91	6.6791e-91	5.27622e-91	3.92598e-91	3.33383e-91	2.15443e-91	1.62927e-91	9.00164e-92	3.54008e-92	
2.05861e-91	9.00962e-91	1.68622e-90	2.49417e-90	3.38617e-90	4.10666e-90	4.62201e-90	4.97575e-90	5.24532e-90	5.27599e-90	5.20249e-90	4.80261e-90	4.60264e-90	4.19342e-90	3.73095e-90	3.17847e-90	2.74395e-90	2.35152e-90	2.03294e-90	-5.42113e-90	1.33891e-90	9.85183e-91	7.61259e-91	5.70944e-91	4.11098e-91	1.3365e-91	4.02487e-91	1.41846e-90	2.71466e-90	4.12719e-90	5.3538e-90	6.71412e-90	7.53262e-90	8.3095e-90	8.75228e-90	8.91973e-90	8.53109e-90	8.18962e-90	7.6919e-90	7.06105e-90	6.23442e-90	5.2795e-90	4.61661e-90	4.04477e-90	3.41284e-90	2.54462e-89	2.33413e-90	1.85012e-90	1.33016e-90	9.99633e-91	6.55548e-91	2.39562e-91	8.78044e-93	1.55816e-91	3.31142e-91	5.21748e-91	7.15662e-91	9.08222e-91	1.01385e-90	1.09852e-90	1.20447e-90	1.18264e-90	1.07169e-90	1.05862e-90	1.05504e-90	9.37845e-91	8.26244e-91	7.59788e-91	6.61853e-91	5.74115e-91	5.13665e-91	4.25349e-91	2.99203e-91	2.641e-91	1.63076e-91	1.27819e-91	6.59791e-92	2.83837e-92	
1.16802e-91	7.83985e-91	1.38797e-90	2.14575e-90	3.02536e-90	3.71659e-90	4.03066e-90	4.46042e-90	4.65634e-90	4.74149e-90	4.67115e-90	4.17624e-90	4.11834e-90	3.7706e-90	3.3074e-90	2.85772e-90	2.43815e-90	2.14994e-90	1.87745e-90	1.51952e-90	-4.67569e-90	8.83053e-91	6.99258e-91	5.26359e-91	3.69151e-91	1.26185e-91	3.29732e-91	1.11364e-90	2.46279e-90	3.72155e-90	4.5614e-90	5.63529e-90	6.72104e-90	7.13252e-90	7.45878e-90	7.55851e-90	7.31972e-90	7.23076e-90	6.37158e-90	5.81655e-90	5.32409e-90	4.42852e-90	3.91898e-90	3.32208e-90	2.64414e-90	2.33413e-90	1.92512e-89	1.55566e-90	1.0942e-90	7.97999e-91	5.73504e-91	1.90655e-91	-3.48848e-92	1.09189e-91	2.93081e-91	5.10602e-91	6.89277e-91	8.69834e-91	9.90558e-91	1.07191e-90	1.14429e-90	1.12693e-90	1.06391e-90	1.00318e-90	9.57776e-91	8.59987e-91	7.71894e-91	7.05996e-91	6.11418e-91	5.30443e-91	4.56359e-91	3.65281e-91	2.98689e-91	2.31645e-91	1.61787e-91	1.17627e-91	7.24387e-92	2.8232e-92	
6.40957e-92	6.41408e-91	8.1682e-91	1.29056e-90	2.14049e-90	2.56438e-90	2.64669e-90	2.94756e-90	3.07362e-90	3.08784e-90	3.09671e-90	2.69547e-90	2.68845e-90	2.47917e-90	2.13537e-90	1.8488e-90	1.57192e-90	1.37647e-90	1.26987e-90	9.40749e-91	7.47903e-91	-2.85472e-90	4.52325e-91	3.39631e-91	2.60003e-91	4.57681e-92	3.37512e-91	5.59478e-91	1.97628e-90	2.92695e-90	2.63352e-90	3.29493e-90	4.93656e-90	4.70267e-90	5.2528e-90	5.22271e-90	4.39658e-90	6.29341e-90	4.55923e-90	3.92499e-90	4.01873e-90	3.05285e-90	3.04185e-90	2.35081e-90	1.61061e-90	1.85012e-90	1.55566e-90	1.67205e-89	7.8321e-91	5.98778e-91	3.39425e-91	5.24222e-92	-8.9135e-94	7.08592e-92	1.64157e-91	2.75865e-91	3.9164e-91	5.10213e-91	5.60084e-91	6.08128e-91	6.87319e-91	6.68828e-91	5.84418e-91	5.99727e-91	6.26456e-91	5.49093e-91	4.73267e-91	4.39067e-91	3.83118e-91	3.36326e-91	3.13488e-91	2.56375e-91	1.78004e-91	1.70951e-91	9.99376e-92	8.19085e-92	3.87397e-92	1.90354e-92	
5.94025e-92	3.83812e-91	8.08473e-91	1.25681e-90	1.65787e-90	2.04049e-90	2.33381e-90	2.50288e-90	2.63603e-90	2.65992e-90	2.60555e-90	2.43781e-90	2.30086e-90	2.08941e-90	1.87053e-90	1.59427e-90	1.3855e-90	1.19429e-90	1.01573e-90	8.44313e-91	6.97137e-91	5.27648e-91	-2.38418e-90	2.98809e-91	2.10644e-91	7.56413e-92	1.43208e-91	6.53857e-91	1.22836e-90	1.94524e-90	2.65844e-90	3.31733e-90	3.63418e-90	4.07138e-90	4.18358e-90	4.27932e-90	4.21808e-90	3.76877e-90	3.60968e-90	3.34041e-90	2.93696e-90	2.50643e-90	2.14739e-90	1.90544e-90	1.60457e-90	1.33016e-90	1.0942e-90	7.8321e-91	1.08075e-89	4.64622e-91	3.40837e-91	1.24407e-91	-3.88086e-92	3.2372e-92	1.28797e-91	2.70319e-91	3.77798e-91	4.87137e-91	5.58146e-91	6.04082e-91	6.41515e-91	6.27841e-91	5.9127e-91	5.53074e-91	5.25e-91	4.69486e-91	4.20293e-91	3.86454e-91	3.34878e-91	2.93485e-91	2.52934e-91	2.02306e-91	1.6501e-91	1.32922e-91	1.07219e-91	7.12359e-92	4.70379e-92	1.93489e-92	
6.01982e-92	2.82063e-91	5.8211e-91	8.84814e-91	1.16534e-90	1.4218e-90	1.63358e-90	1.75169e-90	1.83942e-90	1.85318e-90	1.80528e-90	1.71562e-90	1.60784e-90	1.45701e-90	1.3166e-90	1.10811e-90	9.63558e-91	8.23445e-91	6.93564e-91	5.84499e-91	4.85348e-91	3.68902e-91	2.77036e-91	-1.95731e-90	1.4767e-91	5.09072e-92	1.23707e-91	4.91106e-91	8.81521e-91	1.37587e-90	1.87969e-90	2.36031e-90	2.5906e-90	2.87287e-90	3.01482e-90	3.08231e-90	3.00776e-90	2.7483e-90	2.65675e-90	2.4501e-90	2.12386e-90	1.8251e-90	1.57535e-90	1.39635e-90	1.20787e-90	9.99633e-91	7.97999e-91	5.98778e-91	4.64622e-91	7.03366e-90	2.42587e-91	9.06683e-92	-1.23696e-92	2.53786e-92	7.54785e-92	1.49053e-91	2.13898e-91	2.78926e-91	3.14941e-91	3.41611e-91	3.72043e-91	3.62322e-91	3.27628e-91	3.2074e-91	3.1795e-91	2.81515e-91	2.47117e-91	2.28311e-91	1.99504e-91	1.75313e-91	1.57992e-91	1.28305e-91	9.77399e-92	8.51392e-92	5.83749e-92	4.85202e-92	2.61895e-92	1.2102e-92	
3.59482e-92	2.03963e-91	4.85268e-91	7.69092e-91	9.47856e-91	1.18686e-90	1.38844e-90	1.49125e-90	1.55893e-90	1.59634e-90	1.50598e-90	1.50896e-90	1.37541e-90	1.23396e-90	1.13529e-90	9.51076e-91	8.40716e-91	7.28142e-91	5.87297e-91	5.35999e-91	4.41394e-91	3.63696e-91	2.45406e-91	1.8483e-91	-1.41902e-90	4.75569e-92	6.79335e-92	4.02142e-91	6.86509e-91	1.08357e-90	1.59358e-90	1.93827e-90	2.11692e-90	2.3203e-90	2.33883e-90	2.39215e-90	2.49598e-90	2.02814e-90	1.96875e-90	1.83384e-90	1.59953e-90	1.39344e-90	1.16194e-90	1.01857e-90	8.66722e-91	6.55548e-91	5.73504e-91	3.39425e-91	3.40837e-91	2.42587e-91	4.46739e-90	7.37186e-92	-2.69989e-92	1.31303e-92	7.04492e-92	1.59031e-91	2.20668e-91	2.80803e-91	3.26271e-91	3.5176e-91	3.5933e-91	3.52671e-91	3.4193e-91	3.06e-91	2.74047e-91	2.48193e-91	2.26197e-91	2.06545e-91	1.78678e-91	1.56406e-91	1.28904e-91	1.02343e-91	9.23334e-92	6.84919e-92	5.89606e-92	3.96424e-92	3.73288e-92	1.25876e-92	
1.4421e-92	9.13867e-92	1.1046e-91	1.75502e-91	3.5487e-91	4.70998e-91	3.16792e-91	4.94809e-91	4.64154e-91	5.11515e-91	5.71495e-91	1.70776e-91	4.33842e-91	4.52926e-91	2.94776e-91	3.15687e-91	1.98057e-91	2.49844e-91	2.68115e-91	1.76855e-91	1.21195e-91	2.2192e-92	8.35691e-92	6.26941e-92	4.40193e-92	2.03319e-91	4.36694e-92	1.27779e-91	2.50351e-91	3.49603e-91	5.48309e-91	6.99133e-91	6.23924e-91	7.98694e-91	7.79685e-91	8.2606e-91	9.33875e-91	4.48108e-91	6.90768e-91	6.90785e-91	5.07575e-91	4.99892e-91	3.51695e-91	3.68779e-91	3.61209e-91	2.39562e-91	1.90655e-91	5.24222e-92	1.24407e-91	9.06683e-92	7.37186e-92	9.09385e-91	4.20968e-94	1.00366e-92	2.45371e-92	4.19487e-92	5.59487e-92	7.03224e-92	7.97838e-92	8.58184e-92	9.11443e-92	8.88694e-92	7.80391e-92	7.68806e-92	7.52458e-92	6.74852e-92	5.89091e-92	5.53412e-92	4.88156e-92	4.34059e-92	3.91771e-92	3.27177e-92	2.4576e-92	2.16556e-92	1.54285e-92	1.19938e-92	7.90405e-93	7.19153e-93	
4.82719e-91	5.53825e-91	6.59545e-91	4.35448e-91	4.4579e-91	3.61275e-91	2.73502e-91	1.87524e-91	6.61641e-92	7.88624e-92	-3.25215e-92	1.087e-92	-4.8254e-92	-1.03557e-92	-1.76689e-92	-4.40372e-92	-1.04182e-92	-3.61505e-92	-3.98981e-92	-2.1583e-92	-6.12615e-92	-3.63309e-92	-5.32845e-92	-2.83284e-92	-2.03355e-92	-9.53608e-93	3.50727e-91	6.28251e-91	7.59849e-91	4.99903e-91	5.01484e-91	3.02964e-91	2.13422e-91	2.03904e-91	5.57372e-92	6.20031e-92	-3.99645e-92	-1.15945e-92	-3.8911e-92	-7.52785e-93	4.75765e-93	-1.20346e-92	-6.60117e-93	-5.16991e-92	-2.20383e-92	8.78044e-93	-3.48848e-92	-8.9135e-94	-3.88086e-92	-1.23696e-92	-2.69989e-92	4.20968e-94	5.34363e-91	5.48399e-91	6.70207e-91	4.47288e-91	4.48619e-91	3.29756e-91	2.4645e-91	1.83724e-91	5.57621e-92	6.56025e-92	-4.38162e-92	-2.5851e-93	-6.02815e-92	-2.44381e-92	-2.15742e-92	-4.52523e-92	-1.9517e-92	-4.80472e-92	-4.06304e-92	-1.67543e-92	-5.67758e-92	-2.69625e-92	-5.12544e-92	-2.50074e-92	-2.31258e-92	-8.33323e-93	
6.34e-91	9.97544e-91	1.50888e-90	1.21341e-90	1.2497e-90	1.10807e-90	9.48616e-91	8.10498e-91	6.39876e-91	6.57569e-91	4.58803e-91	5.16741e-91	4.21947e-91	4.61619e-91	4.33414e-91	3.54865e-91	3.33237e-91	2.71146e-91	2.29595e-91	2.17437e-91	1.06027e-91	1.04371e-91	2.6966e-92	3.41335e-92	1.14169e-92	2.02939e-93	4.15052e-91	1.31396e-90	1.74637e-90	1.42131e-90	1.42748e-90	1.07223e-90	9.29907e-91	9.21806e-91	6.41616e-91	6.68317e-91	5.67385e-91	4.87058e-91	3.47697e-91	4.04548e-91	4.31034e-91	3.57731e-91	3.00958e-91	2.08692e-91	1.62296e-91	1.55816e-91	1.09189e-91	7.08592e-92	3.2372e-92	2.53786e-92	1.31303e-92	1.00366e-92	5.48399e-91	3.07571e-90	1.5216e-90	1.23149e-90	1.24448e-90	1.03673e-90	8.88744e-91	7.90914e-91	5.87837e-91	6.09169e-91	4.45738e-91	4.62875e-91	3.46404e-91	3.95936e-91	3.92337e-91	3.16027e-91	2.87352e-91	2.23411e-91	1.8397e-91	1.79245e-91	9.41801e-92	8.36842e-92	2.22113e-92	2.66763e-92	1.05698e-92	2.54838e-93	
7.74897e-91	1.55125e-90	2.37111e-90	2.11618e-90	2.20404e-90	2.01089e-90	1.74106e-90	1.56011e-90	1.32828e-90	1.3473e-90	1.05923e-90	1.08672e-90	9.80051e-91	1.02667e-90	9.63197e-91	8.30576e-91	7.34708e-91	6.41361e-91	5.67257e-91	5.0747e-91	3.17442e-91	2.72043e-91	1.38094e-91	1.1855e-91	5.76997e-92	2.19809e-92	5.13165e-91	1.73299e-90	3.12561e-90	2.51673e-90	2.50829e-90	1.98332e-90	1.79574e-90	1.77893e-90	1.34484e-90	1.38819e-90	1.29189e-90	1.0891e-90	8.03446e-91	8.88121e-91	9.39498e-91	7.9449e-91	6.68177e-91	5.22682e-91	3.79153e-91	3.31142e-91	2.93081e-91	1.64157e-91	1.28797e-91	7.54785e-92	7.04492e-92	2.45371e-92	6.70207e-91	1.5216e-90	2.55214e-90	2.15072e-90	2.17908e-90	1.87918e-90	1.65358e-90	1.51548e-90	1.22517e-90	1.25242e-90	1.03074e-90	1.01126e-90	8.26188e-91	8.91153e-91	8.82126e-91	7.43285e-91	6.50718e-91	5.48774e-91	4.57095e-91	4.15343e-91	2.86349e-91	2.22299e-91	1.23229e-91	9.62042e-92	5.88387e-92	1.92849e-92	
5.19208e-91	1.26537e-90	2.14832e-90	2.10398e-90	2.56693e-90	2.65354e-90	2.59714e-90	2.55716e-90	2.46602e-90	2.42089e-90	2.08315e-90	2.0301e-90	1.90475e-90	1.79595e-90	1.62573e-90	1.45385e-90	1.27502e-90	1.1031e-90	9.73027e-91	8.13572e-91	5.72671e-91	4.8792e-91	2.9859e-91	2.34671e-91	1.257e-91	5.09028e-92	3.54134e-91	1.42444e-90	2.55478e-90	2.97486e-90	2.95789e-90	2.79022e-90	2.88172e-90	2.93231e-90	2.52471e-90	2.53499e-90	2.51771e-90	2.06417e-90	1.57259e-90	1.57116e-90	1.5637e-90	1.35824e-90	1.1584e-90	9.41715e-91	6.65615e-91	5.21748e-91	5.10602e-91	2.75865e-91	2.70319e-91	1.49053e-91	1.59031e-91	4.19487e-92	4.47288e-91	1.23149e-90	2.15072e-90	2.33738e-90	2.50957e-90	2.50043e-90	2.50184e-90	2.47941e-90	2.29142e-90	2.26994e-90	2.05115e-90	1.90281e-90	1.64672e-90	1.58441e-90	1.48793e-90	1.30597e-90	1.13925e-90	9.64591e-91	7.96903e-91	6.63002e-91	5.14616e-91	3.92178e-91	2.70814e-91	1.93462e-91	1.30688e-91	4.52724e-92	
5.24345e-91	1.28707e-90	2.2046e-90	2.53133e-90	2.92009e-90	3.31584e-90	3.40377e-90	3.42563e-90	3.40527e-90	3.32156e-90	2.88335e-90	2.82695e-90	2.64422e-90	2.42157e-90	2.17235e-90	1.95066e-90	1.72199e-90	1.47153e-90	1.28788e-90	1.06473e-90	7.61011e-91	6.62593e-91	4.07076e-91	3.18629e-91	1.71625e-91	6.80458e-92	3.62051e-91	1.46606e-90	2.63361e-90	3.08889e-90	3.74557e-90	3.58058e-90	3.84921e-90	3.95974e-90	3.53427e-90	3.52231e-90	3.50016e-90	2.89486e-90	2.24468e-90	2.17784e-90	2.11512e-90	1.8508e-90	1.58839e-90	1.29261e-90	9.28028e-91	7.15662e-91	6.89277e-91	3.9164e-91	3.77798e-91	2.13898e-91	2.20668e-91	5.59487e-92	4.48619e-91	1.24448e-90	2.17908e-90	2.50957e-90	3.05696e-90	3.11976e-90	3.25464e-90	3.29789e-90	3.14563e-90	3.09542e-90	2.82233e-90	2.60375e-90	2.28083e-90	2.13234e-90	1.96481e-90	1.74171e-90	1.52333e-90	1.2824e-90	1.06002e-90	8.6396e-91	6.75134e-91	5.23101e-91	3.67396e-91	2.62204e-91	1.76654e-91	6.22548e-92	
3.8958e-91	1.09098e-90	1.93264e-90	2.55995e-90	3.26723e-90	3.735e-90	4.04193e-90	4.18875e-90	4.29364e-90	4.17945e-90	3.69564e-90	3.58211e-90	3.39828e-90	3.04831e-90	2.7037e-90	2.45149e-90	2.15542e-90	1.84003e-90	1.60875e-90	1.30723e-90	9.47462e-91	8.24358e-91	5.18354e-91	4.01217e-91	2.17739e-91	8.60833e-92	2.84706e-91	1.25766e-90	2.35957e-90	3.17879e-90	3.83785e-90	4.33701e-90	4.69531e-90	4.88045e-90	4.51766e-90	4.48482e-90	4.48727e-90	3.73853e-90	2.94764e-90	2.79408e-90	2.66412e-90	2.34688e-90	2.0198e-90	1.65367e-90	1.19308e-90	9.08222e-91	8.69834e-91	5.10213e-91	4.87137e-91	2.78926e-91	2.80803e-91	7.03224e-92	3.29756e-91	1.03673e-90	1.87918e-90	2.50043e-90	3.11976e-90	3.66452e-90	3.84563e-90	3.99017e-90	3.93692e-90	3.86112e-90	3.57476e-90	3.28006e-90	2.91794e-90	2.66479e-90	2.42063e-90	2.16935e-90	1.89418e-90	1.59404e-90	1.31605e-90	1.05231e-90	8.30871e-91	6.48378e-91	4.62991e-91	3.27563e-91	2.2014e-91	7.74092e-92	
2.97853e-91	9.48357e-91	1.72928e-90	2.59193e-90	3.44189e-90	4.14064e-90	4.5609e-90	4.80085e-90	4.9958e-90	4.86e-90	4.35581e-90	4.19518e-90	3.98655e-90	3.54262e-90	3.1304e-90	2.84229e-90	2.49919e-90	2.12393e-90	1.84953e-90	1.48909e-90	1.09071e-90	9.43889e-91	5.99689e-91	4.6095e-91	2.52109e-91	9.91627e-92	2.26771e-91	1.12173e-90	2.15852e-90	3.26296e-90	4.08928e-90	4.66843e-90	5.48186e-90	5.60712e-90	5.25026e-90	5.21037e-90	5.28787e-90	4.34834e-90	3.42597e-90	3.22572e-90	3.06032e-90	2.69829e-90	2.32146e-90	1.90031e-90	1.3575e-90	1.01385e-90	9.90558e-91	5.60084e-91	5.58146e-91	3.14941e-91	3.26271e-91	7.97838e-92	2.4645e-91	8.88744e-91	1.65358e-90	2.50184e-90	3.25464e-90	3.84563e-90	4.45853e-90	4.53716e-90	4.54491e-90	4.45157e-90	4.18006e-90	3.80686e-90	3.38942e-90	3.06431e-90	2.77097e-90	2.48863e-90	2.17491e-90	1.82165e-90	1.49493e-90	1.17966e-90	9.43189e-91	7.29023e-91	5.284e-91	3.7044e-91	2.51697e-91	8.71487e-92	
2.27646e-91	8.53082e-91	1.60755e-90	2.59162e-90	3.50465e-90	4.30278e-90	4.80914e-90	5.1608e-90	5.37419e-90	5.23191e-90	4.72074e-90	4.55801e-90	4.33565e-90	3.8347e-90	3.39026e-90	3.0812e-90	2.70872e-90	2.29816e-90	1.99505e-90	1.60427e-90	1.17875e-90	1.02164e-90	6.46115e-91	4.95052e-91	2.70915e-91	1.04955e-91	1.83744e-91	1.02816e-90	2.02966e-90	3.2823e-90	4.19504e-90	4.90807e-90	5.69789e-90	6.10217e-90	5.66723e-90	5.62721e-90	5.73775e-90	4.72853e-90	3.74151e-90	3.50702e-90	3.31564e-90	2.92715e-90	2.51924e-90	2.06607e-90	1.47592e-90	1.09852e-90	1.07191e-90	6.08128e-91	6.04082e-91	3.41611e-91	3.5176e-91	8.58184e-92	1.83724e-91	7.90914e-91	1.51548e-90	2.47941e-90	3.29789e-90	3.99017e-90	4.53716e-90	4.96824e-90	4.87477e-90	4.77845e-90	4.52014e-90	4.11235e-90	3.68035e-90	3.31241e-90	2.9885e-90	2.69122e-90	2.34884e-90	1.968e-90	1.6126e-90	1.26718e-90	1.01453e-90	7.83102e-91	5.67592e-91	3.96691e-91	2.69198e-91	9.31433e-92	
7.63625e-92	6.57738e-91	1.32177e-90	2.41075e-90	3.37544e-90	4.26263e-90	4.80781e-90	5.18647e-90	5.64487e-90	5.39848e-90	4.91907e-90	4.71441e-90	4.56422e-90	4.01884e-90	3.53643e-90	3.23567e-90	2.82896e-90	2.41318e-90	2.10837e-90	1.68199e-90	1.23123e-90	1.06162e-90	6.72743e-91	5.15795e-91	2.7776e-91	1.07261e-91	1.0014e-91	7.9247e-91	1.72309e-90	3.10211e-90	4.04218e-90	4.90509e-90	5.79461e-90	6.11026e-90	6.00347e-90	5.87649e-90	5.97573e-90	5.02394e-90	4.04384e-90	3.75226e-90	3.51862e-90	3.11636e-90	2.6883e-90	2.21533e-90	1.60397e-90	1.20447e-90	1.14429e-90	6.87319e-91	6.41515e-91	3.72043e-91	3.5933e-91	9.11443e-92	5.57621e-92	5.87837e-91	1.22517e-90	2.29142e-90	3.14563e-90	3.93692e-90	4.54491e-90	4.87477e-90	5.19362e-90	4.93853e-90	4.70029e-90	4.2948e-90	3.90588e-90	3.49063e-90	3.13473e-90	2.83825e-90	2.47102e-90	2.07876e-90	1.71409e-90	1.34236e-90	1.06644e-90	8.3151e-91	5.93538e-91	4.1692e-91	2.74574e-91	9.49486e-92	
8.95256e-92	6.77185e-91	1.35313e-90	2.39611e-90	3.3234e-90	4.18555e-90	4.72913e-90	5.0969e-90	5.45052e-90	5.46938e-90	4.85694e-90	4.67748e-90	4.51317e-90	3.97886e-90	3.51262e-90	3.20924e-90	2.806e-90	2.3913e-90	2.08035e-90	1.66649e-90	1.21822e-90	1.05168e-90	6.59932e-91	5.05064e-91	2.72308e-91	1.03422e-91	1.04434e-91	8.21378e-91	1.74999e-90	3.07294e-90	3.99262e-90	4.82693e-90	5.691e-90	6.00955e-90	5.82262e-90	5.83932e-90	5.90519e-90	4.95469e-90	3.98213e-90	3.70301e-90	3.47972e-90	3.08042e-90	2.65312e-90	2.18617e-90	1.5762e-90	1.18264e-90	1.12693e-90	6.68828e-91	6.27841e-91	3.62322e-91	3.52671e-91	8.88694e-92	6.56025e-92	6.09169e-91	1.25242e-90	2.26994e-90	3.09542e-90	3.86112e-90	4.45157e-90	4.77845e-90	4.93853e-90	5.00775e-90	4.6318e-90	4.232e-90	3.84667e-90	3.4452e-90	3.0997e-90	2.80629e-90	2.43946e-90	2.05289e-90	1.68731e-90	1.32354e-90	1.0497e-90	8.15095e-91	5.79596e-91	4.05959e-91	2.68126e-91	9.21558e-92	
-3.23844e-92	5.01053e-91	1.13939e-90	2.18814e-90	3.03166e-90	3.86504e-90	4.46363e-90	4.83295e-90	5.21407e-90	5.09965e-90	4.8604e-90	4.56383e-90	4.36305e-90	3.83966e-90	3.41843e-90	3.11345e-90	2.72354e-90	2.31261e-90	1.99209e-90	1.6024e-90	1.1882e-90	1.02272e-90	6.38699e-91	4.82345e-91	2.63177e-91	9.56983e-92	1.06563e-92	6.4623e-91	1.47988e-90	2.80262e-90	3.68585e-90	4.52065e-90	5.36948e-90	5.69083e-90	5.5097e-90	5.49798e-90	5.77828e-90	4.71174e-90	3.74494e-90	3.49572e-90	3.30644e-90	2.92298e-90	2.50926e-90	2.07361e-90	1.46011e-90	1.07169e-90	1.06391e-90	5.84418e-91	5.9127e-91	3.27628e-91	3.4193e-91	7.80391e-92	-4.38162e-92	4.45738e-91	1.03074e-90	2.05115e-90	2.82233e-90	3.57476e-90	4.18006e-90	4.52014e-90	4.70029e-90	4.6318e-90	4.63898e-90	4.07336e-90	3.6924e-90	3.31021e-90	2.99234e-90	2.70874e-90	2.34738e-90	1.97709e-90	1.60854e-90	1.25461e-90	1.01366e-90	7.67487e-91	5.57032e-91	3.82584e-91	2.59615e-91	8.62469e-92	
9.11491e-93	5.21864e-91	1.10534e-90	2.0217e-90	2.80495e-90	3.55851e-90	4.05479e-90	4.39428e-90	4.74384e-90	4.64363e-90	4.27073e-90	4.28289e-90	3.99724e-90	3.52332e-90	3.12265e-90	2.85251e-90	2.4911e-90	2.12409e-90	1.846e-90	1.48124e-90	1.0822e-90	9.32487e-91	5.77936e-91	4.41763e-91	2.36031e-91	8.69981e-92	4.81418e-92	6.40045e-91	1.43396e-90	2.59526e-90	3.38234e-90	4.13555e-90	4.90699e-90	5.19772e-90	5.09113e-90	5.07022e-90	5.19858e-90	4.43424e-90	3.54904e-90	3.29622e-90	3.09657e-90	2.74137e-90	2.36136e-90	1.95099e-90	1.40919e-90	1.05862e-90	1.00318e-90	5.99727e-91	5.53074e-91	3.2074e-91	3.06e-91	7.68806e-92	-2.5851e-93	4.62875e-91	1.01126e-90	1.90281e-90	2.60375e-90	3.28006e-90	3.80686e-90	4.11235e-90	4.2948e-90	4.232e-90	4.07336e-90	3.85747e-90	3.41363e-90	3.05814e-90	2.75565e-90	2.49741e-90	2.16619e-90	1.82731e-90	1.50299e-90	1.1789e-90	9.32519e-91	7.21512e-91	5.07841e-91	3.55534e-91	2.31878e-91	7.87959e-92	
-6.52868e-92	4.09922e-91	9.02837e-91	1.74368e-90	2.47744e-90	3.18017e-90	3.58469e-90	3.92802e-90	4.2818e-90	4.19409e-90	3.87434e-90	3.70224e-90	3.81957e-90	3.23827e-90	2.84964e-90	2.62489e-90	2.27629e-90	1.96087e-90	1.72799e-90	1.37546e-90	9.94045e-91	8.5084e-91	5.30579e-91	4.08692e-91	2.13078e-91	8.01556e-92	1.43267e-92	4.75523e-91	1.20597e-90	2.27318e-90	2.95388e-90	3.68275e-90	4.41443e-90	4.67365e-90	4.69192e-90	4.659e-90	4.70916e-90	4.11394e-90	3.42554e-90	3.12604e-90	2.91303e-90	2.58623e-90	2.23731e-90	1.85667e-90	1.37338e-90	1.05504e-90	9.57776e-91	6.26456e-91	5.25e-91	3.1795e-91	2.74047e-91	7.52458e-92	-6.02815e-92	3.46404e-91	8.26188e-91	1.64672e-90	2.28083e-90	2.91794e-90	3.38942e-90	3.68035e-90	3.90588e-90	3.84667e-90	3.6924e-90	3.41363e-90	3.29907e-90	2.84176e-90	2.54954e-90	2.32152e-90	2.01025e-90	1.70644e-90	1.42218e-90	1.11866e-90	8.70749e-91	6.87985e-91	4.72074e-91	3.3567e-91	2.08841e-91	7.23885e-92	
-2.28141e-92	4.52045e-91	9.60389e-91	1.67209e-90	2.30646e-90	2.90383e-90	3.25098e-90	3.53926e-90	3.83791e-90	3.76649e-90	3.47686e-90	3.33614e-90	3.29384e-90	3.04741e-90	2.57898e-90	2.36816e-90	2.05488e-90	1.77005e-90	1.55602e-90	1.24573e-90	9.01191e-91	7.7011e-91	4.77968e-91	3.6764e-91	1.9259e-91	7.1962e-92	3.25582e-92	5.2718e-91	1.2508e-90	2.1596e-90	2.7537e-90	3.35263e-90	3.97666e-90	4.20823e-90	4.18767e-90	4.16872e-90	4.23106e-90	3.66978e-90	3.01814e-90	2.82413e-90	2.61649e-90	2.31923e-90	2.00225e-90	1.66245e-90	1.22321e-90	9.37845e-91	8.59987e-91	5.49093e-91	4.69486e-91	2.81515e-91	2.48193e-91	6.74852e-92	-2.44381e-92	3.95936e-91	8.91153e-91	1.58441e-90	2.13234e-90	2.66479e-90	3.06431e-90	3.31241e-90	3.49063e-90	3.4452e-90	3.31021e-90	3.05814e-90	2.84176e-90	2.65305e-90	2.29907e-90	2.08833e-90	1.80718e-90	1.53522e-90	1.27634e-90	1.00767e-90	7.86323e-91	6.16248e-91	4.23702e-91	3.00273e-91	1.88659e-91	6.50191e-92	
-1.79172e-92	4.40345e-91	9.47184e-91	1.57032e-90	2.11837e-90	2.63519e-90	2.95034e-90	3.19762e-90	3.4594e-90	3.39961e-90	3.14383e-90	3.031e-90	2.97252e-90	2.64019e-90	2.4652e-90	2.14944e-90	1.86636e-90	1.60618e-90	1.40635e-90	1.13176e-90	8.23157e-91	7.02039e-91	4.34268e-91	3.32414e-91	1.75107e-91	6.43776e-92	2.58696e-92	5.21595e-91	1.21493e-90	2.01304e-90	2.54023e-90	3.04764e-90	3.58812e-90	3.79855e-90	3.74996e-90	3.74283e-90	3.83179e-90	3.28149e-90	2.68373e-90	2.49936e-90	2.38581e-90	2.08294e-90	1.79322e-90	1.49145e-90	1.08722e-90	8.26244e-91	7.71894e-91	4.73267e-91	4.20293e-91	2.47117e-91	2.26197e-91	5.89091e-92	-2.15742e-92	3.92337e-91	8.82126e-91	1.48793e-90	1.96481e-90	2.42063e-90	2.77097e-90	2.9885e-90	3.13473e-90	3.0997e-90	2.99234e-90	2.75565e-90	2.54954e-90	2.29907e-90	2.17498e-90	1.88818e-90	1.63211e-90	1.38771e-90	1.14888e-90	9.07896e-91	7.1401e-91	5.52341e-91	3.83024e-91	2.69207e-91	1.71618e-91	5.80294e-92	
-4.6978e-92	3.61023e-91	8.00605e-91	1.37859e-90	1.88418e-90	2.36545e-90	2.64382e-90	2.88024e-90	3.12781e-90	3.07459e-90	2.84828e-90	2.73103e-90	2.69935e-90	2.39477e-90	2.12304e-90	2.0563e-90	1.68864e-90	1.4597e-90	1.28152e-90	1.02823e-90	7.47856e-91	6.36228e-91	3.97381e-91	3.03554e-91	1.60128e-91	6.00321e-92	6.3089e-93	4.24421e-91	1.04008e-90	1.77913e-90	2.25665e-90	2.73912e-90	3.23477e-90	3.4269e-90	3.40524e-90	3.39724e-90	3.47066e-90	2.98579e-90	2.45517e-90	2.28012e-90	2.13974e-90	1.9259e-90	1.63442e-90	1.36423e-90	9.97463e-91	7.59788e-91	7.05996e-91	4.39067e-91	3.86454e-91	2.28311e-91	2.06545e-91	5.53412e-92	-4.52523e-92	3.16027e-91	7.43285e-91	1.30597e-90	1.74171e-90	2.16935e-90	2.48863e-90	2.69122e-90	2.83825e-90	2.80629e-90	2.70874e-90	2.49741e-90	2.32152e-90	2.08833e-90	1.88818e-90	1.79917e-90	1.4818e-90	1.26388e-90	1.04757e-90	8.27646e-91	6.50797e-91	5.05688e-91	3.51294e-91	2.46688e-91	1.56916e-91	5.35976e-92	
-1.81914e-92	3.26872e-91	6.99988e-91	1.20159e-90	1.64781e-90	2.06659e-90	2.30922e-90	2.51307e-90	2.72207e-90	2.67234e-90	2.47006e-90	2.36574e-90	2.33733e-90	2.07307e-90	1.83451e-90	1.68456e-90	1.5526e-90	1.26002e-90	1.10857e-90	8.87772e-91	6.44065e-91	5.48404e-91	3.42247e-91	2.62862e-91	1.38267e-91	5.22097e-92	2.0873e-92	3.83698e-91	9.09273e-91	1.55073e-90	1.97213e-90	2.38919e-90	2.82246e-90	2.99003e-90	2.96598e-90	2.95493e-90	3.01036e-90	2.59075e-90	2.13247e-90	1.97971e-90	1.85489e-90	1.64533e-90	1.44224e-90	1.18039e-90	8.6763e-91	6.61853e-91	6.11418e-91	3.83118e-91	3.34878e-91	1.99504e-91	1.78678e-91	4.88156e-92	-1.9517e-92	2.87352e-91	6.50718e-91	1.13925e-90	1.52333e-90	1.89418e-90	2.17491e-90	2.34884e-90	2.47102e-90	2.43946e-90	2.34738e-90	2.16619e-90	2.01025e-90	1.80718e-90	1.63211e-90	1.4818e-90	1.35267e-90	1.09027e-90	9.05894e-91	7.15338e-91	5.60715e-91	4.37439e-91	3.02539e-91	2.13825e-91	1.353e-91	4.64276e-92	
-5.27032e-92	2.58101e-91	5.89071e-91	1.01543e-90	1.3896e-90	1.74131e-90	1.93104e-90	2.10631e-90	2.28714e-90	2.24685e-90	2.08202e-90	1.98539e-90	1.97794e-90	1.7572e-90	1.55502e-90	1.4338e-90	1.23714e-90	1.1541e-90	9.50536e-91	7.61718e-91	5.56154e-91	4.71172e-91	2.99008e-91	2.28508e-91	1.21021e-91	4.67694e-92	-3.86918e-93	2.9866e-91	7.68619e-91	1.31435e-90	1.6588e-90	2.01223e-90	2.37246e-90	2.51148e-90	2.50575e-90	2.4963e-90	2.53905e-90	2.19923e-90	1.82208e-90	1.69043e-90	1.58233e-90	1.40672e-90	1.21166e-90	1.03648e-90	7.49977e-91	5.74115e-91	5.30443e-91	3.36326e-91	2.93485e-91	1.75313e-91	1.56406e-91	4.34059e-92	-4.80472e-92	2.23411e-91	5.48774e-91	9.64591e-91	1.2824e-90	1.59404e-90	1.82165e-90	1.968e-90	2.07876e-90	2.05289e-90	1.97709e-90	1.82731e-90	1.70644e-90	1.53522e-90	1.38771e-90	1.26388e-90	1.09027e-90	9.9238e-91	7.78641e-91	6.16447e-91	4.86323e-91	3.79602e-91	2.655e-91	1.86949e-91	1.188e-91	4.1474e-92	
-4.76095e-92	2.17358e-91	4.8561e-91	8.32681e-91	1.15458e-90	1.44471e-90	1.57365e-90	1.72323e-90	1.87241e-90	1.83639e-90	1.69819e-90	1.59907e-90	1.62753e-90	1.4481e-90	1.27131e-90	1.17831e-90	1.01348e-90	8.88352e-91	8.66031e-91	6.34916e-91	4.5958e-91	3.87218e-91	2.48786e-91	1.92681e-91	1.00117e-91	4.02267e-92	2.44509e-93	2.36924e-91	6.42184e-91	1.08824e-90	1.35988e-90	1.6535e-90	1.95613e-90	2.06536e-90	2.09326e-90	2.07491e-90	2.06939e-90	1.85062e-90	1.56254e-90	1.43932e-90	1.33674e-90	1.18955e-90	1.03068e-90	8.6604e-91	6.6791e-91	5.13665e-91	4.56359e-91	3.13488e-91	2.52934e-91	1.57992e-91	1.28904e-91	3.91771e-92	-4.06304e-92	1.8397e-91	4.57095e-91	7.96903e-91	1.06002e-90	1.31605e-90	1.49493e-90	1.6126e-90	1.71409e-90	1.68731e-90	1.60854e-90	1.50299e-90	1.42218e-90	1.27634e-90	1.14888e-90	1.04757e-90	9.05894e-91	7.78641e-91	7.06732e-91	5.24268e-91	4.08041e-91	3.25721e-91	2.23482e-91	1.60725e-91	9.80723e-92	3.5438e-92	
-2.03881e-92	2.0635e-91	4.37151e-91	6.90336e-91	9.37937e-91	1.15479e-90	1.24249e-90	1.35292e-90	1.46402e-90	1.43847e-90	1.32441e-90	1.25197e-90	1.27592e-90	1.13948e-90	1.00192e-90	9.28159e-91	7.98151e-91	7.0133e-91	6.31121e-91	5.59439e-91	3.63337e-91	3.07027e-91	1.9605e-91	1.52486e-91	7.92023e-92	3.21725e-92	1.45655e-92	2.23979e-91	5.67157e-91	8.95156e-91	1.10137e-90	1.3144e-90	1.54016e-90	1.62463e-90	1.6464e-90	1.63304e-90	1.61662e-90	1.46139e-90	1.24072e-90	1.14455e-90	1.06244e-90	9.45671e-91	8.19707e-91	6.89489e-91	5.27622e-91	4.25349e-91	3.65281e-91	2.56375e-91	2.02306e-91	1.28305e-91	1.02343e-91	3.27177e-92	-1.67543e-92	1.79245e-91	4.15343e-91	6.63002e-91	8.6396e-91	1.05231e-90	1.17966e-90	1.26718e-90	1.34236e-90	1.32354e-90	1.25461e-90	1.1789e-90	1.11866e-90	1.00767e-90	9.07896e-91	8.27646e-91	7.15338e-91	6.16447e-91	5.24268e-91	4.56486e-91	3.23893e-91	2.60325e-91	1.7695e-91	1.28146e-91	7.77011e-92	2.88881e-92	
-6.40809e-92	1.10662e-91	3.08335e-91	5.41755e-91	7.27516e-91	9.02514e-91	1.00075e-90	1.08359e-90	1.1727e-90	1.14765e-90	1.06372e-90	1.0192e-90	1.00814e-90	8.9713e-91	8.00579e-91	7.36973e-91	6.36083e-91	5.56836e-91	4.94244e-91	3.99491e-91	3.43626e-91	2.55589e-91	1.6901e-91	1.27771e-91	7.04416e-92	2.81542e-92	-2.5737e-92	1.3039e-91	3.97446e-91	6.94736e-91	8.69455e-91	1.04565e-90	1.22409e-90	1.29155e-90	1.28239e-90	1.27514e-90	1.30112e-90	1.12276e-90	9.2981e-91	8.65544e-91	8.1237e-91	7.22461e-91	6.23436e-91	5.30919e-91	3.92598e-91	2.99203e-91	2.98689e-91	1.78004e-91	1.6501e-91	9.77399e-92	9.23334e-92	2.4576e-92	-5.67758e-92	9.41801e-92	2.86349e-91	5.14616e-91	6.75134e-91	8.30871e-91	9.43189e-91	1.01453e-90	1.06644e-90	1.0497e-90	1.01366e-90	9.32519e-91	8.70749e-91	7.86323e-91	7.1401e-91	6.50797e-91	5.60715e-91	4.86323e-91	4.08041e-91	3.23893e-91	2.94733e-91	2.0443e-91	1.51549e-91	1.05612e-91	7.0333e-92	2.57303e-92	
-3.23269e-92	1.00345e-91	2.36114e-91	4.09144e-91	5.68266e-91	7.09251e-91	7.65138e-91	8.33328e-91	9.02391e-91	8.81672e-91	8.07914e-91	7.62189e-91	7.78592e-91	6.91765e-91	6.06349e-91	5.6388e-91	4.84903e-91	4.28297e-91	3.88072e-91	3.09974e-91	2.27637e-91	2.27011e-91	1.27631e-91	9.89132e-92	5.25825e-92	2.20956e-92	-2.38092e-93	1.06237e-91	3.10242e-91	5.31879e-91	6.65081e-91	8.08756e-91	9.51869e-91	1.00171e-90	1.02168e-90	1.00781e-90	9.87224e-91	9.02622e-91	7.72111e-91	7.07827e-91	6.52509e-91	5.82703e-91	5.07175e-91	4.30091e-91	3.33383e-91	2.641e-91	2.31645e-91	1.70951e-91	1.32922e-91	8.51392e-92	6.84919e-92	2.16556e-92	-2.69625e-92	8.36842e-92	2.22299e-91	3.92178e-91	5.23101e-91	6.48378e-91	7.29023e-91	7.83102e-91	8.3151e-91	8.15095e-91	7.67487e-91	7.21512e-91	6.87985e-91	6.16248e-91	5.52341e-91	5.05688e-91	4.37439e-91	3.79602e-91	3.25721e-91	2.60325e-91	2.0443e-91	1.88008e-91	1.16472e-91	8.42926e-92	5.21971e-92	2.01934e-92	
-5.84094e-92	3.03541e-92	1.36044e-91	2.86275e-91	3.94913e-91	4.99453e-91	5.59117e-91	6.03999e-91	6.51133e-91	6.3202e-91	5.82128e-91	5.56872e-91	5.45736e-91	4.82121e-91	4.2978e-91	3.97262e-91	3.42879e-91	3.02248e-91	2.68911e-91	2.17946e-91	1.72278e-91	1.46183e-91	1.24991e-91	7.64234e-92	4.44797e-92	1.88655e-92	-2.91113e-92	3.83945e-92	1.78977e-91	3.67666e-91	4.72587e-91	5.81424e-91	6.8256e-91	7.17493e-91	7.08375e-91	7.00217e-91	7.1243e-91	6.10218e-91	5.02888e-91	4.6638e-91	4.3602e-91	3.89504e-91	3.37116e-91	2.91539e-91	2.15443e-91	1.63076e-91	1.61787e-91	9.99376e-92	1.07219e-91	5.83749e-92	5.89606e-92	1.54285e-92	-5.12544e-92	2.22113e-92	1.23229e-91	2.70814e-91	3.67396e-91	4.62991e-91	5.284e-91	5.67592e-91	5.93538e-91	5.79596e-91	5.57032e-91	5.07841e-91	4.72074e-91	4.23702e-91	3.83024e-91	3.51294e-91	3.02539e-91	2.655e-91	2.23482e-91	1.7695e-91	1.51549e-91	1.16472e-91	1.08977e-91	6.38362e-92	4.51169e-92	1.75385e-92	
-2.93095e-92	3.39756e-92	1.03686e-91	2.02402e-91	2.83159e-91	3.55484e-91	3.88773e-91	4.20771e-91	4.52585e-91	4.38883e-91	4.00823e-91	3.79267e-91	3.80876e-91	3.37093e-91	2.96699e-91	2.75366e-91	2.37772e-91	2.10387e-91	1.90809e-91	1.53214e-91	1.17778e-91	1.00057e-91	6.95932e-92	7.02557e-92	2.9961e-92	1.31504e-92	-1.01729e-92	3.67696e-92	1.37143e-91	2.61989e-91	3.32842e-91	4.0738e-91	4.79787e-91	5.03259e-91	5.06401e-91	4.97584e-91	4.90097e-91	4.40699e-91	3.72775e-91	3.42265e-91	3.16022e-91	2.82301e-91	2.46512e-91	2.11433e-91	1.62927e-91	1.27819e-91	1.17627e-91	8.19085e-92	7.12359e-92	4.85202e-92	3.96424e-92	1.19938e-92	-2.50074e-92	2.66763e-92	9.62042e-92	1.93462e-91	2.62204e-91	3.27563e-91	3.7044e-91	3.96691e-91	4.1692e-91	4.05959e-91	3.82584e-91	3.55534e-91	3.3567e-91	3.00273e-91	2.69207e-91	2.46688e-91	2.13825e-91	1.86949e-91	1.60725e-91	1.28146e-91	1.05612e-91	8.42926e-92	6.38362e-92	5.68819e-92	3.02464e-92	1.22887e-92	
-2.56922e-92	1.27051e-92	6.58925e-92	1.39115e-91	1.86708e-91	2.34027e-91	2.68698e-91	2.85706e-91	3.03735e-91	2.94016e-91	2.69098e-91	2.63607e-91	2.4616e-91	2.17006e-91	1.96396e-91	1.79422e-91	1.56686e-91	1.36491e-91	1.18629e-91	9.82472e-92	8.12115e-92	6.96951e-92	4.9986e-92	3.65682e-92	3.31846e-92	9.83961e-93	-1.4418e-92	2.05751e-92	8.31671e-92	1.74468e-91	2.27941e-91	2.75478e-91	3.18914e-91	3.3592e-91	3.18573e-91	3.16388e-91	3.30304e-91	2.67233e-91	2.11662e-91	1.99652e-91	1.89066e-91	1.68644e-91	1.45346e-91	1.26706e-91	9.00164e-92	6.59791e-92	7.24387e-92	3.87397e-92	4.70379e-92	2.61895e-92	3.73288e-92	7.90405e-93	-2.31258e-92	1.05698e-92	5.88387e-92	1.30688e-91	1.76654e-91	2.2014e-91	2.51697e-91	2.69198e-91	2.74574e-91	2.68126e-91	2.59615e-91	2.31878e-91	2.08841e-91	1.88659e-91	1.71618e-91	1.56916e-91	1.353e-91	1.188e-91	9.80723e-92	7.77011e-92	7.0333e-92	5.21971e-92	4.51169e-92	3.02464e-92	3.1593e-92	9.51221e-93	
-9.73652e-93	3.49471e-93	2.13101e-92	4.75581e-92	6.54044e-92	8.16187e-92	9.15778e-92	9.73019e-92	1.02425e-91	9.86864e-92	8.82678e-92	8.65208e-92	8.17494e-92	7.18863e-92	6.41178e-92	5.92338e-92	5.17274e-92	4.59034e-92	4.07369e-92	3.41564e-92	2.84114e-92	2.47236e-92	1.86021e-92	1.38978e-92	9.08295e-93	7.09069e-93	-4.15987e-93	4.95986e-93	2.73478e-92	6.00135e-92	7.81978e-92	9.46221e-92	1.10003e-91	1.15423e-91	1.11797e-91	1.09981e-91	1.08319e-91	9.54936e-92	7.80859e-92	7.23263e-92	6.68923e-92	6.01251e-92	5.28279e-92	4.65052e-92	3.54008e-92	2.83837e-92	2.8232e-92	1.90354e-92	1.93489e-92	1.2102e-92	1.25876e-92	7.19153e-93	-8.33323e-93	2.54838e-93	1.92849e-92	4.52724e-92	6.22548e-92	7.74092e-92	8.71487e-92	9.31433e-92	9.49486e-92	9.21558e-92	8.62469e-92	7.87959e-92	7.23885e-92	6.50191e-92	5.80294e-92	5.35976e-92	4.64276e-92	4.1474e-92	3.5438e-92	2.88881e-92	2.57303e-92	2.01934e-92	1.75385e-92	1.22887e-92	9.51221e-93	7.22731e-93	


==> Antineutrino Energy Spectrum Unfolding Based on the Daya Bay Measurement and Its Application/anc/UnfoldAntineutrinoSpectra.txt <==
# Isotopic (U235 and Pu combo) and total unfolded antineutrino energy spectra of IBD reaction based on Wiener-SVD method. 
# Smearing matrix (A_c) and covariance matrix without considering bias from the input model (Cov^{Wiener}) of the unfolded antineutrino energy spectra weighted by IBD cross section are reported below each spectrum. 
# The bin width of the first 24 bins is 0.25 MeV from 1.8 to 7.8 MeV. The last bin is from 7.8 to 9.5 MeV

# Unfolded [U235] antineutrino energy spectrum based on Wiener-SVD method. 
# The antineutrino energy spectrum removing the IBD cross section is also provided. 
# The content in each bin has been divided by the bin width. 
# Bin_Center[MeV]	Sigma(w/ IBD cross section)[cm^2/fission/MeV]	Sigma(w/o IBD cross section)[cm^2/fission/MeV]
1.925	3.1608e-44	1.4851
2.175	5.73311e-44	0.958336
2.425	9.13986e-44	0.848835
2.675	1.21247e-43	0.725703
2.925	1.45614e-43	0.612256
3.175	1.63955e-43	0.512339
3.425	1.75375e-43	0.424312
3.675	1.78992e-43	0.345533
3.925	1.7452e-43	0.275179
4.175	1.64904e-43	0.216622
4.425	1.54703e-43	0.171952
4.675	1.45047e-43	0.138246
4.925	1.34427e-43	0.111081
5.175	1.21846e-43	0.0882003
5.425	1.0831e-43	0.0692842
5.675	9.59396e-44	0.0545972
5.925	8.50266e-44	0.0433675
6.175	7.27926e-44	0.0334722
6.425	5.80177e-44	0.024171
6.675	4.47119e-44	0.0169645
6.925	3.50642e-44	0.0121724
7.175	2.54215e-44	0.00810864
7.425	1.53262e-44	0.00450459
7.675	1.05454e-44	0.0028665
8.65	1.78821e-45	0.000416269

# The smearing matrix (A_c) of the unfolded [U235] antineutrino energy spectrum based on Wiener-SVD method. 
0.793698	0.264526	-0.0278963	-0.0257561	-0.000906922	-0.00437476	-0.00592154	0.000442218	-0.00221554	-0.00278122	0.00826126	0.0115723	0.000768782	-0.00976881	-0.0088512	-0.000343806	0.00480339	0.00499347	0.00655483	-0.000368995	-0.0181627	-0.0145322	0.0241198	0.0366834	-0.0401892	
0.272457	0.505189	0.246729	0.0012939	-0.0305422	0.0023681	0.00516908	-0.00973238	-0.00107621	0.013612	-0.002663	-0.010749	-0.000444143	0.00843669	0.00448292	-0.00754038	-0.00258787	0.00861944	-0.00199996	-0.0138848	0.00294724	0.0238989	-0.0084741	-0.0401067	0.0289517	
-0.0256229	0.318109	0.450114	0.252683	0.0391225	-0.0374613	-0.00796241	0.0188711	0.0067262	-0.0104757	-0.0142013	9.82357e-05	0.00111525	-0.00185739	0.0113849	0.0132114	-0.00248057	-0.0190211	-0.0173216	0.012202	0.0298638	0.00540595	-0.0378525	-0.0276402	0.0373441	
-0.0245461	0.00137228	0.316173	0.43563	0.247107	0.053504	-0.0132625	-0.00673682	-0.000123567	-0.00516633	-0.00893817	-0.0068684	0.000184639	0.0025582	0.00811108	0.0154866	-0.00227465	-0.0286462	-0.00891165	0.0310706	0.0153323	-0.0261947	-0.0180221	0.020279	-0.00276375	
0.00581836	-0.0671552	0.0600885	0.297053	0.405714	0.280435	0.0723783	-0.0320117	-0.0285948	0.00421409	0.0107667	-0.012841	-0.0114721	0.0126376	0.010389	-0.0117567	-0.0126749	0.0134396	0.0195717	-0.00708693	-0.0220421	-0.0102877	0.0179136	0.0301228	-0.0302656	
-0.00711004	0.000322891	-0.0632601	0.0700853	0.315139	0.400004	0.258755	0.0681318	-0.02665	-0.0202398	0.00714669	0.00537954	-0.00364423	-0.00393798	-0.00982983	-0.0155999	0.00542447	0.0362044	0.0190005	-0.0335997	-0.0388949	0.011774	0.0387724	0.0112016	-0.0302216	
-0.0069764	0.00168738	-0.0257103	-0.0242448	0.0877126	0.286357	0.374984	0.265233	0.0821814	-0.0202614	-0.0210434	0.0133088	0.00966891	-0.0288181	-0.0303732	0.0103662	0.034332	0.0143917	-0.013601	-0.0183188	-0.0105783	0.00599816	0.0179095	0.0125399	-0.022392	
0.00925902	-0.0344988	0.0287051	-0.0134105	-0.0467602	0.0835311	0.286692	0.371904	0.267534	0.0952676	-0.00820357	-0.0228958	-0.0154127	-0.0192617	-0.00702118	0.019867	0.0232699	-0.00949696	-0.028383	0.00370655	0.0245268	-0.0034339	-0.0197511	0.0128591	-0.00423838	
0.00932322	-0.0123065	0.00700943	0.00180028	-0.0391508	-0.0279295	0.094255	0.277933	0.369361	0.289733	0.103705	-0.0423398	-0.0570566	0.00368605	0.0332437	0.00975889	-0.0191504	-0.0205615	-0.00460042	0.0160716	0.0229126	0.000536602	-0.0294514	-0.0149944	0.0225647	
0.00989592	0.0222512	-0.0362401	-0.00885936	0.00612384	-0.0264104	-0.0247672	0.093574	0.285667	0.381392	0.264837	0.0664629	-0.0297542	-0.00610149	0.0258341	-0.000210028	-0.0360937	-0.0209805	0.0176343	0.0210456	0.00361491	0.00208476	-0.0164092	-0.0283481	0.0281105	
0.0331806	-0.00367775	-0.0321401	-0.0166299	0.00908038	0.00286627	-0.0224965	-0.0128725	0.0974193	0.26375	0.343689	0.278953	0.116753	-0.0112089	-0.0331896	-0.0163555	-0.00903859	-0.00480166	0.00559885	0.0143162	0.00214528	-0.0073865	-0.00697994	0.00316944	0.00020853	
0.0445064	-0.0361931	-0.00699156	-0.00533086	-0.0140929	0.00753033	0.0212129	-0.0182344	-0.0391624	0.0653755	0.265737	0.398108	0.306648	0.0834981	-0.049378	-0.041737	0.0103602	0.0144085	-0.0106369	-0.00331461	0.00352958	-0.00648761	0.00280595	0.0287554	-0.026563	
0.0195128	-0.0142895	-0.0068705	0.0058111	-0.0106864	0.00205713	0.0189456	-0.00722473	-0.0495154	-0.02819	0.102578	0.288469	0.37826	0.271885	0.0755935	-0.0299149	-0.0206744	0.0109521	0.00232528	-0.019839	-0.0140972	0.013132	0.0214621	0.00600542	-0.0213335	
-0.0106706	0.0165662	-0.00806243	0.00196073	0.0143257	0.00156386	-0.0219767	-0.0139649	0.00487767	-0.00386548	-0.0126284	0.0689541	0.257996	0.382821	0.290351	0.0919107	-0.0318405	-0.026556	0.00376566	-0.014217	-0.0188242	0.0184476	0.0223224	-0.0125566	-0.00634693	
-0.0109293	0.00165904	0.0101733	0.00672942	0.0117596	-0.00871316	-0.0285198	-0.00890037	0.0272848	0.0253524	-0.032572	-0.0534444	0.0682462	0.285114	0.393534	0.295768	0.0904964	-0.0434353	-0.0449368	0.00256811	0.0115343	-0.00377479	-0.00621327	0.00986465	-0.00429252	
0.00714657	-0.0238112	0.0163224	0.0204557	-0.0168994	-0.0191467	0.00856406	0.0124421	0.00451599	0.00418572	-0.0112125	-0.0367291	-0.0286635	0.0808188	0.277257	0.399961	0.302462	0.0674549	-0.0610848	-0.0166896	0.0228024	-0.0107404	-0.0250621	0.0162449	0.0037589	
0.0122002	-0.00862203	-0.00165863	-0.000297995	-0.0199453	0.00193789	0.0273201	0.0169311	-0.0159716	-0.024254	0.00136559	0.0113987	-0.0203921	-0.0345355	0.0720601	0.277487	0.397786	0.295201	0.0766056	-0.0445421	-0.0285248	0.00444682	-0.00751273	-0.0130655	0.0189364	
0.00801986	0.0168791	-0.0204304	-0.0350081	0.007818	0.0335321	0.00892464	-0.00567326	-0.0127844	-0.0135989	0.00457728	0.00959785	0.00462954	-0.0191448	-0.0368207	0.0537426	0.268204	0.424583	0.317468	0.0555442	-0.0643422	-0.0239215	0.0108808	-0.0049327	0.00660851	
0.0132836	5.49418e-05	-0.0199583	-0.0133406	0.0147895	0.0215409	-0.00605687	-0.0173869	-0.00284285	0.0123428	0.0067149	-0.0103938	0.00130304	0.0112864	-0.0265475	-0.047864	0.0588598	0.28625	0.425901	0.306206	0.0538658	-0.0739622	-0.0215102	0.043905	-0.0220872	
0.0117771	-0.0275569	0.00420565	0.0303108	-0.00485636	-0.0203727	-0.0046605	0.00269553	0.00506347	0.010244	0.00393945	-0.00252541	-0.00940447	-0.00648616	0.00766258	-0.00823067	-0.0392395	0.036977	0.276623	0.449912	0.304731	0.0351016	-0.0609958	0.0046332	-0.00519451	
-0.0109264	-0.00570844	0.0223525	0.0160831	-0.0107929	-0.0257201	-0.00302692	0.0146216	0.00953538	-0.000430127	-0.00425975	0.005136	-0.0044272	-0.0143886	0.00917999	0.0197945	-0.0200214	-0.0561391	0.041316	0.283966	0.439074	0.331237	0.0427294	-0.108751	0.0239201	
-0.016135	0.0259093	0.00178627	-0.0174077	-0.00121554	0.00678894	0.00134788	-0.00288707	0.00259206	0.00489955	-0.00718734	-0.00644446	0.0072773	0.0094301	-0.00397092	-0.00755132	0.00868985	-0.00617021	-0.0535002	0.0205234	0.287521	0.482556	0.313236	-0.00913065	-0.0466033	
0.01954	-0.00434623	-0.0243293	-0.00678646	0.00696323	0.0154164	0.00584095	-0.00856545	-0.00727136	0.000326462	-0.00103882	-0.00252579	0.00702632	0.0104596	-0.0030946	-0.0124212	-0.000519335	0.0139283	-0.00912034	-0.0484504	0.024709	0.267285	0.479481	0.362526	-0.0906792	
0.0241317	-0.028946	-0.00603139	0.0093537	0.00419195	-0.00340227	0.000706641	0.00596784	-0.00433196	-0.0100693	0.00495124	0.0102578	-0.00407204	-0.00978195	0.00460587	0.0104273	-0.0074712	-0.00990473	0.0203511	0.00915338	-0.06461	-0.0171927	0.29162	0.5324	0.232048	
-0.0385172	0.0298231	0.0275464	-0.00565938	-0.0145437	-0.0016623	-0.00396706	-0.000881459	0.00599567	0.00811739	0.00609231	-0.00990765	-0.00984383	0.000906424	-0.000443937	0.00397132	0.0119374	0.00358812	-0.0125745	-0.00129136	0.00970317	-0.0522965	-0.0379585	0.285583	0.790636	

# The covariance matrix without considering bias from the input model (Cov^{Wiener}) of the unfolded [U235] antineutrino energy spectrum based on Wiener-SVD method. 
# A reminder that the content in the antineutrino energy spectrum has been divided by the bin width. 
1.03262e-89	4.25538e-90	9.3095e-91	1.45308e-90	2.26127e-90	2.14884e-90	1.85514e-90	1.732e-90	1.62621e-90	1.71428e-90	2.09977e-90	2.21614e-90	1.68231e-90	9.55438e-91	6.99659e-91	8.89646e-91	1.02691e-90	1.01889e-90	9.89058e-91	5.9477e-91	-1.69658e-91	-2.51447e-91	6.3542e-91	6.99701e-91	-1.05599e-91	
4.25538e-90	7.79296e-90	6.68833e-90	3.44279e-90	2.76514e-90	3.73895e-90	4.01672e-90	3.76424e-90	3.98189e-90	4.19324e-90	3.62426e-90	2.94128e-90	2.98747e-90	3.22641e-90	2.73922e-90	1.9147e-90	1.71055e-90	1.80131e-90	1.26302e-90	6.74151e-91	1.03287e-90	1.27637e-90	2.26847e-91	-3.37216e-91	1.40871e-91	
9.3095e-91	6.68833e-90	1.12701e-89	1.02593e-89	6.70363e-90	5.15736e-90	6.28619e-90	7.5638e-90	7.3037e-90	6.22262e-90	5.61023e-90	5.5411e-90	5.32404e-90	4.97636e-90	4.82596e-90	4.41313e-90	3.2207e-90	1.84916e-90	1.5347e-90	2.29266e-90	2.49592e-90	1.26003e-90	-4.06237e-92	2.51667e-91	2.11493e-91	
1.45308e-90	3.44279e-90	1.02593e-89	1.5421e-89	1.42506e-89	1.05738e-89	8.94266e-90	9.30312e-90	9.50545e-90	8.90059e-90	8.25305e-90	7.87605e-90	7.44987e-90	6.94782e-90	6.57702e-90	5.85249e-90	4.25484e-90	2.84042e-90	2.96491e-90	3.50322e-90	2.48352e-90	8.30176e-91	6.52341e-91	1.25208e-90	1.38302e-91	
2.26127e-90	2.76514e-90	6.70363e-90	1.42506e-89	1.99864e-89	1.92654e-89	1.42871e-89	1.06515e-89	1.04291e-89	1.13541e-89	1.1059e-89	9.8484e-90	9.24835e-90	8.99748e-90	7.69554e-90	5.76708e-90	4.9707e-90	5.33503e-90	4.91016e-90	3.09124e-90	1.62428e-90	1.50767e-90	1.73913e-90	1.33166e-90	1.0622e-91	
2.14884e-90	3.73895e-90	5.15736e-90	1.05738e-89	1.92654e-89	2.41198e-89	2.1724e-89	1.60864e-89	1.25415e-89	1.21154e-89	1.25718e-89	1.2295e-89	1.12828e-89	9.68823e-90	7.6727e-90	6.35816e-90	6.61592e-90	7.02619e-90	5.44785e-90	2.73977e-90	1.71001e-90	2.33506e-90	2.20463e-90	1.14818e-90	1.31314e-91	
1.85514e-90	4.01672e-90	6.28619e-90	8.94266e-90	1.42871e-89	2.1724e-89	2.6246e-89	2.41872e-89	1.80848e-89	1.35423e-89	1.29403e-89	1.37298e-89	1.2478e-89	9.52663e-90	7.84718e-90	8.18733e-90	8.32886e-90	6.75982e-90	4.65447e-90	3.49471e-90	3.00039e-90	2.43134e-90	1.7906e-90	1.36808e-90	1.74488e-91	
1.732e-90	3.76424e-90	7.5638e-90	9.30312e-90	1.06515e-89	1.60864e-89	2.41872e-89	2.83612e-89	2.53409e-89	1.8857e-89	1.42884e-89	1.26335e-89	1.1564e-89	1.02066e-89	9.60978e-90	9.50847e-90	8.22962e-90	5.80053e-90	4.35623e-90	4.46935e-90	4.04698e-90	2.33367e-90	1.21442e-90	1.46691e-90	2.46988e-91	
1.62621e-90	3.98189e-90	7.3037e-90	9.50545e-90	1.04291e-89	1.25415e-89	1.80848e-89	2.53409e-89	2.90659e-89	2.58614e-89	1.80606e-89	1.15161e-89	9.86162e-90	1.12702e-89	1.15674e-89	9.39844e-90	6.68202e-90	5.30685e-90	5.0884e-90	4.87202e-90	3.99635e-90	2.45915e-90	1.11251e-90	1.12492e-90	3.17475e-91	
1.71428e-90	4.19324e-90	6.22262e-90	8.90059e-90	1.13541e-89	1.21154e-89	1.35423e-89	1.8857e-89	2.58614e-89	2.80058e-89	2.25348e-89	1.45194e-89	1.06084e-89	1.09954e-89	1.09462e-89	8.42133e-90	5.87507e-90	5.37844e-90	5.59369e-90	4.78038e-90	3.50251e-90	2.43709e-90	1.31368e-90	9.60173e-91	3.01888e-91	
2.09977e-90	3.62426e-90	5.61023e-90	8.25305e-90	1.1059e-89	1.25718e-89	1.29403e-89	1.42884e-89	1.80606e-89	2.25348e-89	2.40675e-89	2.09017e-89	1.49856e-89	1.00062e-89	7.74023e-90	7.10047e-90	6.53985e-90	5.76763e-90	5.10266e-90	4.38349e-90	3.27317e-90	2.0996e-90	1.43446e-90	1.30775e-90	1.9558e-91	
2.21614e-90	2.94128e-90	5.5411e-90	7.87605e-90	9.8484e-90	1.2295e-89	1.37298e-89	1.26335e-89	1.15161e-89	1.45194e-89	2.09017e-89	2.41851e-89	1.97236e-89	1.11553e-89	5.82827e-90	5.70063e-90	6.83544e-90	6.07157e-90	4.48105e-90	3.70554e-90	3.00092e-90	1.93705e-90	1.52776e-90	1.49451e-90	1.08879e-91	
1.68231e-90	2.98747e-90	5.32404e-90	7.44987e-90	9.24835e-90	1.12828e-89	1.2478e-89	1.1564e-89	9.86162e-90	1.06084e-89	1.49856e-89	1.97236e-89	2.00363e-89	1.49395e-89	8.55041e-90	5.30394e-90	5.31334e-90	5.60622e-90	4.51042e-90	3.01389e-90	2.34048e-90	2.15774e-90	1.68195e-90	1.0465e-90	1.16259e-91	
9.55438e-91	3.22641e-90	4.97636e-90	6.94782e-90	8.99748e-90	9.68823e-90	9.52663e-90	1.02066e-89	1.12702e-89	1.09954e-89	1.00062e-89	1.11553e-89	1.49395e-89	1.70864e-89	1.38275e-89	7.63193e-90	3.89652e-90	3.84514e-90	4.10499e-90	2.9128e-90	2.05712e-90	2.09088e-90	1.50985e-90	6.68047e-91	1.51822e-91	
6.99659e-91	2.73922e-90	4.82596e-90	6.57702e-90	7.69554e-90	7.6727e-90	7.84718e-90	9.60978e-90	1.15674e-89	1.09462e-89	7.74023e-90	5.82827e-90	8.55041e-90	1.38275e-89	1.57826e-89	1.17953e-89	5.53388e-90	2.11446e-90	2.29223e-90	3.12554e-90	2.63247e-90	1.46607e-90	8.46292e-91	8.80883e-91	1.47591e-91	
8.89646e-91	1.9147e-90	4.41313e-90	5.85249e-90	5.76708e-90	6.35816e-90	8.18733e-90	9.50847e-90	9.39844e-90	8.42133e-90	7.10047e-90	5.70063e-90	5.30394e-90	7.63193e-90	1.17953e-89	1.32466e-89	9.20625e-90	3.21414e-90	9.38362e-91	2.33206e-90	2.76612e-90	1.1654e-90	3.66075e-91	9.51305e-91	1.4663e-91	
1.02691e-90	1.71055e-90	3.2207e-90	4.25484e-90	4.9707e-90	6.61592e-90	8.32886e-90	8.22962e-90	6.68202e-90	5.87507e-90	6.53985e-90	6.83544e-90	5.31334e-90	3.89652e-90	5.53388e-90	9.20625e-90	1.0426e-89	7.14034e-90	2.60518e-90	7.526e-91	1.24219e-90	1.41298e-90	6.62093e-91	4.62582e-91	1.66573e-91	
1.01889e-90	1.80131e-90	1.84916e-90	2.84042e-90	5.33503e-90	7.02619e-90	6.75982e-90	5.80053e-90	5.30685e-90	5.37844e-90	5.76763e-90	6.07157e-90	5.60622e-90	3.84514e-90	2.11446e-90	3.21414e-90	7.14034e-90	9.30673e-90	6.16011e-90	1.02483e-90	-5.22394e-91	8.844e-91	1.15825e-90	3.76988e-91	1.2604e-91	
9.89058e-91	1.26302e-90	1.5347e-90	2.96491e-90	4.91016e-90	5.44785e-90	4.65447e-90	4.35623e-90	5.0884e-90	5.59369e-90	5.10266e-90	4.48105e-90	4.51042e-90	4.10499e-90	2.29223e-90	9.38362e-91	2.60518e-90	6.16011e-90	7.21484e-90	4.06008e-90	2.65478e-91	-5.52369e-91	7.05354e-91	1.07023e-90	3.44829e-92	
5.9477e-91	6.74151e-91	2.29266e-90	3.50322e-90	3.09124e-90	2.73977e-90	3.49471e-90	4.46935e-90	4.87202e-90	4.78038e-90	4.38349e-90	3.70554e-90	3.01389e-90	2.9128e-90	3.12554e-90	2.33206e-90	7.526e-91	1.02483e-90	4.06008e-90	5.95522e-90	3.41656e-90	-2.2175e-91	-4.71334e-91	8.72388e-91	5.0271e-92	
-1.69658e-91	1.03287e-90	2.49592e-90	2.48352e-90	1.62428e-90	1.71001e-90	3.00039e-90	4.04698e-90	3.99635e-90	3.50251e-90	3.27317e-90	3.00092e-90	2.34048e-90	2.05712e-90	2.63247e-90	2.76612e-90	1.24219e-90	-5.22394e-91	2.65478e-91	3.41656e-90	5.00768e-90	2.77346e-90	-4.63523e-91	-8.44979e-91	1.31101e-91	
-2.51447e-91	1.27637e-90	1.26003e-90	8.30176e-91	1.50767e-90	2.33506e-90	2.43134e-90	2.33367e-90	2.45915e-90	2.43709e-90	2.0996e-90	1.93705e-90	2.15774e-90	2.09088e-90	1.46607e-90	1.1654e-90	1.41298e-90	8.844e-91	-5.52369e-91	-2.2175e-91	2.77346e-90	4.22208e-90	1.43104e-90	-1.22245e-90	-1.71692e-92	
6.3542e-91	2.26847e-91	-4.06237e-92	6.52341e-91	1.73913e-90	2.20463e-90	1.7906e-90	1.21442e-90	1.11251e-90	1.31368e-90	1.43446e-90	1.52776e-90	1.68195e-90	1.50985e-90	8.46292e-91	3.66075e-91	6.62093e-91	1.15825e-90	7.05354e-91	-4.71334e-91	-4.63523e-91	1.43104e-90	2.8142e-90	1.19926e-90	-2.56459e-91	
6.99701e-91	-3.37216e-91	2.51667e-91	1.25208e-90	1.33166e-90	1.14818e-90	1.36808e-90	1.46691e-90	1.12492e-90	9.60173e-91	1.30775e-90	1.49451e-90	1.0465e-90	6.68047e-91	8.80883e-91	9.51305e-91	4.62582e-91	3.76988e-91	1.07023e-90	8.72388e-91	-8.44979e-91	-1.22245e-90	1.19926e-90	2.55554e-90	7.9225e-92	
-1.05599e-91	1.40871e-91	2.11493e-91	1.38302e-91	1.0622e-91	1.31314e-91	1.74488e-91	2.46988e-91	3.17475e-91	3.01888e-91	1.9558e-91	1.08879e-91	1.16259e-91	1.51822e-91	1.47591e-91	1.4663e-91	1.66573e-91	1.2604e-91	3.44829e-92	5.0271e-92	1.31101e-91	-1.71692e-92	-2.56459e-91	7.9225e-92	1.33189e-91	

# Unfolded [Pu combo] antineutrino energy spectrum based on Wiener-SVD method. 
# The antineutrino energy spectrum removing the IBD cross section is also provided. 
# The content in each bin has been divided by the bin width. 
# Bin_Center[MeV]	Sigma(w/ IBD cross section)[cm^2/fission/MeV]	Sigma(w/o IBD cross section)[cm^2/fission/MeV]
1.925	3.42276e-44	1.60701
2.175	6.43266e-44	1.07521
2.425	1.01023e-43	0.939303
2.675	1.29558e-43	0.774909
2.925	1.49842e-43	0.630459
3.175	1.64328e-43	0.514339
3.425	1.71665e-43	0.415308
3.675	1.7244e-43	0.332984
3.925	1.68418e-43	0.265778
4.175	1.56321e-43	0.205306
4.425	1.34352e-43	0.149462
4.675	1.11112e-43	0.105958
4.925	9.72068e-44	0.0803804
5.175	9.23642e-44	0.0668625
5.425	8.81281e-44	0.056381
5.675	7.7587e-44	0.0441507
5.925	6.03518e-44	0.0308151
6.175	4.24188e-44	0.0195208
6.425	3.11334e-44	0.0129677
6.675	2.64177e-44	0.0100234
6.925	2.16565e-44	0.00752033
7.175	1.46693e-44	0.00467898
7.425	9.46954e-45	0.00278478
7.675	8.65791e-45	0.0023572
8.65	1.44333e-45	0.000324331

# The smearing matrix (A_c) of the unfolded [Pu combo] antineutrino energy spectrum based on Wiener-SVD method. 
0.723907	0.310711	0.027633	-0.0408818	-0.028609	-0.00641776	0.00656548	0.00684228	-0.0042848	-0.0119706	-0.00244611	0.013535	0.0188593	0.00506963	-0.0163507	-0.0224387	-0.00474722	0.0181726	0.0206002	-0.00406154	-0.0270368	-0.0170213	0.0187917	0.025427	-0.0336165	
0.365013	0.395304	0.202887	0.053996	0.00462013	-0.011352	-0.0165375	-0.0116092	0.00267538	0.0138984	0.00944341	-0.00429624	-0.0143935	-0.0075263	0.0108736	0.0149604	0.000878414	-0.0130686	-0.0129691	-0.000518026	0.0135647	0.00977854	-0.0192198	-0.0310295	0.0208585	
0.0663049	0.266332	0.365131	0.244158	0.0881418	-0.00445851	-0.0255529	-0.0113445	0.00718036	0.0139457	0.00374563	-0.014108	-0.0238403	-0.00929257	0.0208645	0.0325941	0.0109768	-0.0280072	-0.0403458	0.000785543	0.043451	0.0180125	-0.0430361	-0.0436593	0.0382536	
-0.051293	0.087814	0.300735	0.359383	0.229066	0.0813126	0.015477	0.00350586	-0.00296183	-0.0155418	-0.016695	-0.00794918	-0.000493377	0.00231908	0.00860902	0.0135722	0.00483648	-0.0109338	-0.0153065	-0.00488161	0.00867229	0.00523969	-0.00661659	-0.0118045	0.000166564	
-0.0551238	-0.00159007	0.124582	0.268126	0.326719	0.244733	0.12063	0.0338025	-0.0191812	-0.0420625	-0.0249105	0.00124948	0.0166233	0.0147573	-0.0042329	-0.0206633	-0.00906421	0.0238658	0.0268064	-0.0173879	-0.0429391	-0.0127465	0.0415576	0.0343825	-0.0517008	
-0.0121236	-0.0338497	-0.00977143	0.109068	0.278882	0.345736	0.255167	0.107387	0.00274599	-0.0337991	-0.0197799	0.00170459	0.0122597	0.00653446	-0.0134492	-0.0256084	-0.00484472	0.0337497	0.0326955	-0.0185893	-0.0500763	-0.0215469	0.0457164	0.0497652	-0.0617418	
0.027835	-0.0508879	-0.0565516	0.0193433	0.150147	0.279204	0.310221	0.22606	0.103737	0.0211122	-0.00243126	-0.00555718	-0.0133651	-0.0207707	-0.0127954	0.00445213	0.0125672	0.00850515	0.00109369	-0.00582314	-0.00956812	-0.0113788	0.00371865	0.0113757	-0.0140123	
0.0316411	-0.0443394	-0.0382625	-0.00275018	0.0400547	0.119628	0.235576	0.30101	0.248361	0.132002	0.0418591	-0.012271	-0.0439431	-0.0401154	-0.000861333	0.0296391	0.0175563	-0.01772	-0.0287601	0.00326796	0.0373587	0.0103934	-0.0462374	-0.0448316	0.0479755	
0.00337468	-0.00707215	0.000711486	-0.00773003	-0.0259883	0.00015191	0.11018	0.256187	0.324683	0.263547	0.130729	0.0112772	-0.0450206	-0.034612	0.00406848	0.0206173	0.00396559	-0.021807	-0.0275585	0.00598547	0.0476409	0.0184919	-0.0582993	-0.0617732	0.0644805	
-0.0157166	0.0267474	0.0209774	-0.0191329	-0.0486148	-0.0366896	0.0257426	0.139099	0.265364	0.314411	0.239415	0.108524	0.0158813	-0.0119496	-0.0106317	-0.0133103	-0.0159242	-0.00908788	0.000376587	0.00850293	0.0146042	0.00145519	-0.0209555	-0.021907	0.0190513	
0.00619956	0.0201763	0.00390423	-0.0248417	-0.0317639	-0.0247123	-0.00253243	0.04185	0.125425	0.231037	0.29189	0.255966	0.142244	0.0316983	-0.0265286	-0.0439858	-0.0303032	0.0051243	0.0260733	0.00551806	-0.0266132	-0.0186365	0.0292963	0.0355823	-0.0458342	
0.0492649	-0.0157512	-0.0329241	-0.0134236	0.000671152	-0.000264089	-0.00409447	-0.00946821	0.00766577	0.0933919	0.239916	0.334804	0.278196	0.125436	0.00105186	-0.0456832	-0.0323374	0.00560803	0.0205754	-0.00737851	-0.0358008	-0.0135523	0.0486827	0.0507863	-0.0691403	
0.0641442	-0.0376794	-0.0478001	0.000707258	0.022548	0.016159	-0.00547928	-0.0311648	-0.0363765	0.00923401	0.124568	0.263628	0.325416	0.252697	0.108841	0.00844402	-0.0187258	-0.0141259	-0.0163801	-0.022182	-0.00909217	0.0151301	0.0274864	0.00870624	-0.0324716	
0.0273531	-0.0201523	-0.0198983	0.00428437	0.0205341	0.0112992	-0.0117733	-0.0258273	-0.0221045	-0.00897615	0.0243087	0.110091	0.239741	0.31629	0.26161	0.136563	0.0251896	-0.0388993	-0.0560307	-0.0278691	0.0230657	0.0344093	-0.00964686	-0.0372019	0.0198714	
-0.0275339	0.0142147	0.0235955	0.00781486	-0.00323376	-0.0120124	-0.00991731	0.00198228	0.00608167	-0.00813051	-0.0248476	-0.00399581	0.0965805	0.250815	0.340688	0.287089	0.127088	-0.0177132	-0.0638138	-0.0253457	0.0239307	0.0185013	-0.0270635	-0.0330741	0.0345308	
-0.0435165	0.0219289	0.0403958	0.0128695	-0.0235523	-0.0254808	0.00299288	0.0231248	0.0152977	-0.00984273	-0.0325588	-0.0374483	0.00313711	0.117191	0.265342	0.339336	0.263978	0.104283	-0.00547132	-0.0254494	-0.0172021	-0.0195492	-0.0117269	0.00870185	0.00945145	
-0.00805243	-0.00105755	0.0148897	0.00357145	-0.0131858	-0.00564552	0.0101673	0.0141199	0.00371835	-0.00948568	-0.0164254	-0.0210397	-0.0168298	0.0142738	0.102	0.238835	0.331699	0.287911	0.136462	-0.00625892	-0.0655407	-0.0488181	0.00905064	0.0368744	-0.0150005	
0.0342363	-0.0185183	-0.0302031	-0.0128947	0.0163132	0.025359	0.00535983	-0.00987483	-0.011627	-0.00486402	0.00707239	0.00577679	-0.00931375	-0.0281807	-0.0166928	0.0815028	0.257158	0.376999	0.303434	0.0967894	-0.0466468	-0.0575675	-0.00271494	0.024001	-0.00867212	
0.0375746	-0.0137853	-0.0429733	-0.0119421	0.0225838	0.0247111	0.00178261	-0.0152637	-0.0141799	0.00124179	0.0179212	0.0149057	-0.00728733	-0.0310883	-0.0392566	-0.00567955	0.104409	0.268705	0.361009	0.279271	0.0982009	-0.0265633	-0.0471927	-0.0166432	0.0157709	
0.0037313	-0.00202525	-0.00150656	0.0026602	-0.00430593	-0.00605021	0.00161844	0.00309837	0.00263718	0.00614288	0.00484009	-8.1257e-05	-0.00790226	-0.0115133	-0.00824109	-0.012723	-0.00916811	0.0698931	0.248608	0.383585	0.307512	0.100101	-0.0529391	-0.0601236	0.0183851	
-0.025763	0.00805684	0.0345458	0.00918754	-0.0222573	-0.0248801	-0.00288124	0.0167269	0.0207518	0.00716587	-0.0147585	-0.016587	-0.00251002	0.0131757	0.0170108	-0.00565462	-0.0420787	-0.0387145	0.0763883	0.27904	0.394095	0.30479	0.0822199	-0.0601872	-0.0306505	
-0.0151613	0.00880877	0.0103949	0.00392783	-0.00465269	-0.0100393	-0.00452077	0.00600949	0.0106156	0.00253031	-0.011048	-0.0089961	0.00560866	0.0156783	0.00991484	-0.00785923	-0.0218151	-0.0295732	-0.0185791	0.0718775	0.261111	0.406909	0.32241	0.0730489	-0.100369	
0.019967	-0.0100551	-0.0269661	-0.00335644	0.0169893	0.0158141	0.00205856	-0.012277	-0.015507	-0.00447202	0.00945404	0.0139936	0.00687783	-0.00526819	-0.0106167	-0.00307491	0.00841289	0.0046503	-0.0249254	-0.0413108	0.0528583	0.270894	0.433392	0.322636	-0.0439359	
0.0186866	-0.0158954	-0.0123093	-0.00429727	0.00653389	0.0128747	0.00430225	-0.00753963	-0.0118101	-0.00439887	0.0104221	0.0122604	-0.00106108	-0.0120979	-0.0077924	0.00577418	0.0128913	0.00796135	-0.00482175	-0.0268947	-0.0413318	0.0342031	0.26386	0.448485	0.288227	
-0.0277311	0.0177606	0.0250712	0.0021846	-0.0185249	-0.0183234	-0.00269029	0.0164739	0.019503	0.00491643	-0.0104138	-0.0199544	-0.00955906	0.0101386	0.0148304	0.00509211	-0.00627874	-0.00402204	0.0102912	0.0107076	-0.0304937	-0.0827692	0.0135238	0.34194	0.714559	

# The covariance matrix without considering bias from the input model (Cov^{Wiener}) of the unfolded [Pu combo] antineutrino energy spectrum based on Wiener-SVD method. 
# A reminder that the content in the antineutrino energy spectrum has been divided by the bin width. 
2.24317e-89	1.32012e-89	4.27041e-90	7.07394e-91	1.45829e-90	3.51376e-90	4.55927e-90	4.0091e-90	2.90494e-90	2.82752e-90	4.22948e-90	5.70967e-90	5.40191e-90	3.02908e-90	4.59272e-91	-1.04586e-91	1.47974e-90	3.12239e-90	2.78919e-90	7.3557e-91	-7.79142e-91	-1.85175e-91	1.29375e-90	1.04468e-90	-1.21855e-91	
1.32012e-89	1.57574e-89	1.46322e-89	1.06158e-89	7.1013e-90	5.37277e-90	5.37481e-90	6.75217e-90	8.53143e-90	9.12425e-90	7.734e-90	5.50181e-90	4.38727e-90	4.99871e-90	5.87965e-90	5.26531e-90	3.24446e-90	1.52322e-90	1.29444e-90	2.05334e-90	2.37584e-90	1.41255e-90	-1.87217e-92	4.67734e-92	2.41355e-91	
4.27041e-90	1.46322e-89	2.43617e-89	2.48348e-89	1.83738e-89	1.21045e-89	1.03251e-89	1.23553e-89	1.47417e-89	1.45149e-89	1.1423e-89	7.95429e-90	6.91076e-90	8.72159e-90	1.08421e-89	1.01135e-89	6.08136e-90	1.83256e-90	1.03137e-90	3.51126e-90	4.95478e-90	2.63434e-90	-4.72855e-91	8.50681e-92	4.64238e-91	
7.07394e-91	1.06158e-89	2.48348e-89	3.34845e-89	3.2409e-89	2.64339e-89	2.15915e-89	1.93374e-89	1.79568e-89	1.61859e-89	1.44175e-89	1.34338e-89	1.32298e-89	1.32067e-89	1.27266e-89	1.11529e-89	8.33886e-90	5.44518e-90	4.08414e-90	4.21555e-90	4.12232e-90	2.82482e-90	1.3873e-90	1.34048e-90	3.42338e-91	
1.45829e-90	7.1013e-90	1.83738e-89	3.2409e-89	4.25568e-89	4.37363e-89	3.70797e-89	2.77401e-89	2.0401e-89	1.72359e-89	1.77074e-89	1.93017e-89	1.93742e-89	1.6869e-89	1.29927e-89	1.02485e-89	9.88418e-90	1.01859e-89	8.34286e-90	4.45498e-90	1.88328e-90	2.49768e-90	3.90876e-90	2.97817e-90	9.20045e-92	
3.51376e-90	5.37277e-90	1.21045e-89	2.64339e-89	4.37363e-89	5.36901e-89	5.06157e-89	3.8888e-89	2.75185e-89	2.19832e-89	2.16868e-89	2.28238e-89	2.20435e-89	1.83998e-89	1.37257e-89	1.11225e-89	1.1667e-89	1.26286e-89	1.03638e-89	5.22932e-90	1.66524e-90	2.44505e-90	4.75907e-90	3.85936e-90	5.44334e-92	
4.55927e-90	5.37481e-90	1.03251e-89	2.15915e-89	3.70797e-89	5.06157e-89	5.57115e-89	5.10419e-89	4.12714e-89	3.22755e-89	2.66548e-89	2.34679e-89	2.08068e-89	1.80581e-89	1.58887e-89	1.46159e-89	1.3516e-89	1.18036e-89	9.40651e-90	6.65821e-90	4.25774e-90	3.21043e-90	3.43375e-90	3.34555e-90	3.49831e-91	
4.0091e-90	6.75217e-90	1.23553e-89	1.93374e-89	2.77401e-89	3.8888e-89	5.10419e-89	5.83486e-89	5.61881e-89	4.59682e-89	3.33656e-89	2.34056e-89	1.8215e-89	1.73958e-89	1.8455e-89	1.79365e-89	1.43129e-89	9.73983e-90	7.55891e-90	7.91393e-90	7.51295e-90	4.4613e-90	1.40624e-90	2.05177e-90	7.55224e-91	
2.90494e-90	8.53143e-90	1.47417e-89	1.79568e-89	2.0401e-89	2.75185e-89	4.12714e-89	5.61881e-89	6.30231e-89	5.68893e-89	4.16297e-89	2.64129e-89	1.82921e-89	1.75428e-89	1.9138e-89	1.80887e-89	1.35601e-89	8.72061e-90	7.06418e-90	8.44559e-90	8.77867e-90	5.08904e-90	6.11712e-91	1.35404e-90	9.11866e-91	
2.82752e-90	9.12425e-90	1.45149e-89	1.61859e-89	1.72359e-89	2.19832e-89	3.22755e-89	4.59682e-89	5.68893e-89	5.82177e-89	4.86597e-89	3.45199e-89	2.37135e-89	1.87841e-89	1.6874e-89	1.47299e-89	1.17837e-89	9.31873e-90	8.3238e-90	8.22178e-90	7.23404e-90	4.45772e-90	1.73413e-90	1.99095e-90	6.66446e-91	
4.22948e-90	7.734e-90	1.1423e-89	1.44175e-89	1.77074e-89	2.16868e-89	2.66548e-89	3.33656e-89	4.16297e-89	4.86597e-89	5.02181e-89	4.42713e-89	3.31293e-89	2.17035e-89	1.37937e-89	1.02586e-89	9.84708e-90	1.04116e-89	9.82515e-90	7.32331e-90	4.41768e-90	3.28471e-90	3.69156e-90	3.23694e-90	2.24758e-91	
5.70967e-90	5.50181e-90	7.95429e-90	1.34338e-89	1.93017e-89	2.28238e-89	2.34679e-89	2.34056e-89	2.64129e-89	3.45199e-89	4.42713e-89	4.79647e-89	4.09516e-89	2.68956e-89	1.41937e-89	8.27399e-90	8.43376e-90	1.02085e-89	9.55403e-90	5.99863e-90	2.76931e-90	2.88262e-90	4.69874e-90	3.61376e-90	-3.50358e-92	
5.40191e-90	4.38727e-90	6.91076e-90	1.32298e-89	1.93742e-89	2.20435e-89	2.08068e-89	1.8215e-89	1.82921e-89	2.37135e-89	3.31293e-89	4.09516e-89	4.11538e-89	3.25581e-89	2.03753e-89	1.14579e-89	8.20031e-90	7.83322e-90	6.85247e-90	4.76792e-90	3.39732e-90	3.5888e-90	3.87681e-90	2.55507e-90	7.3379e-92	
3.02908e-90	4.99871e-90	8.72159e-90	1.32067e-89	1.6869e-89	1.83998e-89	1.80581e-89	1.73958e-89	1.75428e-89	1.87841e-89	2.17035e-89	2.68956e-89	3.25581e-89	3.42108e-89	2.9017e-89	1.92915e-89	1.0071e-89	4.60861e-90	3.10071e-90	4.05339e-90	5.15586e-90	4.29231e-90	1.94738e-90	1.1126e-90	3.72023e-91	
4.59272e-91	5.87965e-90	1.08421e-89	1.27266e-89	1.29927e-89	1.37257e-89	1.58887e-89	1.8455e-89	1.9138e-89	1.6874e-89	1.37937e-89	1.41937e-89	2.03753e-89	2.9017e-89	3.26891e-89	2.67311e-89	1.44014e-89	4.00926e-90	1.00051e-90	3.54021e-90	5.59993e-90	3.7608e-90	5.67808e-91	6.72281e-91	5.30694e-91	
-1.04586e-91	5.26531e-90	1.01135e-89	1.11529e-89	1.02485e-89	1.11225e-89	1.46159e-89	1.79365e-89	1.80887e-89	1.47299e-89	1.02586e-89	8.27399e-90	1.14579e-89	1.92915e-89	2.67311e-89	2.72023e-89	1.92098e-89	8.71407e-90	2.92095e-90	2.62605e-90	3.22966e-90	2.05112e-90	7.67904e-91	1.36704e-90	4.14953e-91	
1.47974e-90	3.24446e-90	6.08136e-90	8.33886e-90	9.88418e-90	1.1667e-89	1.3516e-89	1.43129e-89	1.35601e-89	1.17837e-89	9.84708e-90	8.43376e-90	8.20031e-90	1.0071e-89	1.44014e-89	1.92098e-89	2.05752e-89	1.62984e-89	8.63315e-90	2.13054e-90	-5.23634e-91	1.67755e-91	1.82724e-90	2.19067e-90	1.83777e-91	
3.12239e-90	1.52322e-90	1.83256e-90	5.44518e-90	1.01859e-89	1.26286e-89	1.18036e-89	9.73983e-90	8.72061e-90	9.31873e-90	1.04116e-89	1.02085e-89	7.83322e-90	4.60861e-90	4.00926e-90	8.71407e-90	1.62984e-89	1.96198e-89	1.4165e-89	4.21105e-90	-1.74906e-90	-9.96887e-91	1.89185e-90	2.20589e-90	8.42905e-92	
2.78919e-90	1.29444e-90	1.03137e-90	4.08414e-90	8.34286e-90	1.03638e-89	9.40651e-90	7.55891e-90	7.06418e-90	8.3238e-90	9.82515e-90	9.55403e-90	6.85247e-90	3.10071e-90	1.00051e-90	2.92095e-90	8.63315e-90	1.4165e-89	1.44654e-89	8.8323e-90	2.21085e-90	-5.92744e-91	1.39933e-91	1.18066e-90	1.76971e-91	
7.3557e-91	2.05334e-90	3.51126e-90	4.21555e-90	4.45498e-90	5.22932e-90	6.65821e-90	7.91393e-90	8.44559e-90	8.22178e-90	7.32331e-90	5.99863e-90	4.76792e-90	4.05339e-90	3.54021e-90	2.62605e-90	2.13054e-90	4.21105e-90	8.8323e-90	1.16243e-89	8.62598e-90	2.25161e-90	-1.49124e-90	-5.45201e-91	2.48468e-91	
-7.79142e-91	2.37584e-90	4.95478e-90	4.12232e-90	1.88328e-90	1.66524e-90	4.25774e-90	7.51295e-90	8.77867e-90	7.23404e-90	4.41768e-90	2.76931e-90	3.39732e-90	5.15586e-90	5.59993e-90	3.22966e-90	-5.23634e-91	-1.74906e-90	2.21085e-90	8.62598e-90	1.09131e-89	6.39189e-90	7.58112e-92	-1.77191e-90	1.95454e-92	
-1.85175e-91	1.41255e-90	2.63434e-90	2.82482e-90	2.49768e-90	2.44505e-90	3.21043e-90	4.4613e-90	5.08904e-90	4.45772e-90	3.28471e-90	2.88262e-90	3.5888e-90	4.29231e-90	3.7608e-90	2.05112e-90	1.67755e-91	-9.96887e-91	-5.92744e-91	2.25161e-90	6.39189e-90	7.86109e-90	4.41666e-90	-6.3002e-91	-4.27152e-91	
1.29375e-90	-1.87217e-92	-4.72855e-91	1.3873e-90	3.90876e-90	4.75907e-90	3.43375e-90	1.40624e-90	6.11712e-91	1.73413e-90	3.69156e-90	4.69874e-90	3.87681e-90	1.94738e-90	5.67808e-91	7.67904e-91	1.82724e-90	1.89185e-90	1.39933e-91	-1.49124e-90	7.58112e-92	4.41666e-90	6.48677e-90	2.71758e-90	-4.37505e-91	
1.04468e-90	4.67734e-92	8.50681e-92	1.34048e-90	2.97817e-90	3.85936e-90	3.34555e-90	2.05177e-90	1.35404e-90	1.99095e-90	3.23694e-90	3.61376e-90	2.55507e-90	1.1126e-90	6.72281e-91	1.36704e-90	2.19067e-90	2.20589e-90	1.18066e-90	-5.45201e-91	-1.77191e-90	-6.3002e-91	2.71758e-90	4.78154e-90	5.64749e-91	
-1.21855e-91	2.41355e-91	4.64238e-91	3.42338e-91	9.20045e-92	5.44334e-92	3.49831e-91	7.55224e-91	9.11866e-91	6.66446e-91	2.24758e-91	-3.50358e-92	7.3379e-92	3.72023e-91	5.30694e-91	4.14953e-91	1.83777e-91	8.42905e-92	1.76971e-91	2.48468e-91	1.95454e-92	-4.27152e-91	-4.37505e-91	5.64749e-91	2.81146e-91	

# Unfolded [Total] antineutrino energy spectrum based on Wiener-SVD method. 
# The antineutrino energy spectrum removing the IBD cross section is also provided. 
# The content in each bin has been divided by the bin width. 
# Bin_Center[MeV]	Sigma(w/ IBD cross section)[cm^2/fission/MeV]	Sigma(w/o IBD cross section)[cm^2/fission/MeV]
1.925	2.74302e-44	1.28793
2.175	6.34555e-44	1.06046
2.425	9.44456e-44	0.877182
2.675	1.22995e-43	0.735927
2.925	1.43622e-43	0.603947
3.175	1.63544e-43	0.511274
3.425	1.72767e-43	0.417965
3.675	1.74413e-43	0.336692
3.925	1.73564e-43	0.273716
4.175	1.65553e-43	0.217448
4.425	1.5203e-43	0.169012
4.675	1.34853e-43	0.128543
4.925	1.22008e-43	0.100837
5.175	1.15088e-43	0.0833094
5.425	1.03621e-43	0.0662842
5.675	8.90243e-44	0.0506637
5.925	7.69172e-44	0.0392418
6.175	6.3008e-44	0.0289769
6.425	4.89161e-44	0.020378
6.675	3.97818e-44	0.0150936
6.925	3.10413e-44	0.0107762
7.175	2.19716e-44	0.00700768
7.425	1.50023e-44	0.0044098
7.675	9.93074e-45	0.00269983
8.65	2.05298e-45	0.000472029

# The smearing matrix (A_c) of the unfolded [Total] antineutrino energy spectrum based on Wiener-SVD method. 
0.89971	0.0952	0.135283	-0.256928	0.171611	-0.0108441	-0.154859	0.201485	-0.0508153	-0.069206	-0.00413248	0.125774	-0.0652753	-0.104333	0.117833	0.00681005	-0.0801067	0.0655493	-0.00880536	-0.0540285	0.0424166	0.0413462	-0.13026	0.155676	-0.0809768	
0.00818219	0.975895	0.0465655	-0.0474064	0.00318795	0.0184491	-0.0337048	0.0487012	-0.0133914	-0.0066081	-0.0211692	0.0615501	-0.0369556	-0.0373414	0.0403792	0.00182173	-0.0134783	0.0280217	-0.039295	0.00375248	0.0226963	-0.0234806	0.0131404	0.0042714	-0.015659	
0.0090837	0.0166049	0.95528	0.0237249	-0.026205	0.028873	-0.0258221	0.0358037	-0.0370268	0.0406543	-0.0180342	-1.52255e-05	0.000422274	-0.0100649	-0.00319401	0.00943196	0.0100765	0.000286603	-0.00902317	-0.0193247	0.00813727	0.0173636	-0.00187519	-0.020508	0.00347421	
-0.0343064	0.0290179	0.102741	0.776137	0.183796	-0.0459527	-0.0705429	0.0732686	0.0330105	-0.0704938	-0.0195799	0.121643	-0.088081	-0.0513093	0.0997296	-0.0334955	-0.0391311	0.0716341	-0.0263156	-0.0613794	0.0559155	0.0206108	-0.0667235	0.0600606	-0.0321291	
0.0274399	-0.0200146	-0.0727931	0.176158	0.789623	0.126306	-0.0339373	0.0450014	-0.0929033	0.0798776	0.00388018	-0.0626112	0.0441803	0.0158329	-0.0729847	0.0492161	0.049109	-0.0838	0.0163779	0.0424884	-0.0400273	-0.00172405	0.0237601	-0.0159275	-0.00440396	
-0.00416068	0.00394122	0.0135953	-0.0667904	0.152236	0.793819	0.198791	-0.145936	0.0683277	0.00465898	-0.0560308	0.0669881	-0.0389956	-0.00142695	0.0374707	-0.0431205	0.0149596	0.00596734	-0.0130848	0.0130104	-0.000506425	-0.0128152	0.00446729	-0.00661208	-0.000629319	
-0.0201383	0.0282297	0.00289225	-0.0387615	-0.0126179	0.220462	0.634325	0.288134	-0.114318	-0.0174471	0.0308714	0.0022469	-0.0101841	0.00750023	0.0224422	-0.0182965	-0.045779	0.0342096	0.0540103	-0.0864825	0.0338255	0.0557253	-0.110034	0.0577284	-0.0104192	
0.0403143	-0.0380224	-0.0652016	0.0900273	0.0265161	-0.173937	0.344222	0.612665	0.198259	-0.031975	-0.00277503	-0.0264702	0.0130743	0.0712471	-0.0691817	-0.0272605	0.0800082	-0.0704759	0.00254974	0.0757602	-0.0649057	0.00853016	0.0258039	-0.081552	0.0509034	
0.00357918	0.00940437	-0.0777232	0.130225	-0.10702	0.0953235	-0.0945945	0.180077	0.680021	0.278188	-0.13096	0.00601439	0.0530025	-0.00918501	-0.031152	0.00540814	0.0339752	-0.0495567	0.00180796	0.0578718	-0.0322589	-0.00719234	-0.00610649	-0.0222791	0.0212547	
-0.0112918	-0.00746406	0.0517199	-0.0883635	0.0947286	-0.00927711	-0.0182372	-0.0937095	0.26769	0.613001	0.276138	-0.072404	-0.0194851	0.0224158	-0.00431422	0.0143581	-0.0363117	0.00169961	0.055569	-0.0653668	0.0362175	0.0325897	-0.111441	0.0848633	-0.0251999	
0.0162697	-0.0133863	-0.0348358	0.0367871	0.0256015	-0.0551371	0.0720431	-0.0300128	-0.131188	0.290828	0.668542	0.228637	-0.118756	0.0582104	0.0141879	-0.0671392	0.0532729	-0.0111355	-0.0217391	0.0469993	-0.0391639	-0.0050397	0.0370488	-0.0672093	0.0344394	
0.028899	0.00173716	-0.132349	0.201162	-0.154751	0.0661079	0.0376425	-0.0673038	0.00933624	-0.0410504	0.238661	0.586712	0.313339	-0.0580001	-0.0768672	0.0435636	0.036499	-0.0603956	0.0216509	0.0469264	-0.0847435	0.0483794	0.0101218	-0.0584981	0.0313448	
0.00643988	-0.0140551	0.0187616	-0.0378151	0.0518812	-0.0347232	0.0333291	-0.0402435	0.0354152	0.00703188	-0.131152	0.269279	0.674462	0.255429	-0.128888	0.022723	0.0376699	-0.0457387	0.0336956	-0.01137	-0.0263398	0.0598891	-0.0827629	0.0537416	-0.0185358	
-0.00438206	0.000958522	0.0083747	-0.0138212	0.0157504	-0.00825337	0.00868427	0.0192252	-0.0443316	0.0119523	0.0313427	-0.105852	0.235065	0.678712	0.265437	-0.13859	0.037807	0.0317585	-0.0677815	0.0537911	-0.000449942	-0.0382411	0.023041	-0.0205193	0.00844553	
0.0238975	-0.00717822	-0.0920447	0.156621	-0.129266	0.0499299	0.0530525	-0.0721496	-0.00656637	0.0231058	0.0378936	-0.0480764	-0.0886048	0.304453	0.598718	0.28416	-0.0769888	-0.0586878	0.0605089	0.0116155	-0.0468617	0.031942	-0.0145815	-0.027616	0.0208479	
0.0120367	-0.0145215	-0.00531811	-0.0127084	0.0540871	-0.0377178	0.0281471	-0.0424088	0.00799775	0.0415274	-0.0619058	0.0317755	0.0320886	-0.123911	0.259912	0.667419	0.248302	-0.120346	0.0376848	0.0184915	-0.0459899	0.0506683	-0.045249	-0.00502772	0.01309	
-0.00787203	0.00415397	0.0109823	-0.0270872	0.0356045	0.00880172	-0.0469586	0.0333124	0.00234917	-0.0358256	0.0313506	-0.0184041	0.0110818	0.0334028	-0.116194	0.226461	0.688883	0.274775	-0.151712	0.0387869	0.0307808	-0.0481606	0.0210164	-0.0177201	0.00631658	
0.0138509	-0.00664947	-0.0614026	0.131343	-0.122023	0.0263289	0.073178	-0.0608934	-0.021901	0.0373799	0.0106784	-0.0359091	-0.00422559	0.0680874	-0.0559856	-0.0946314	0.308928	0.602519	0.275851	-0.0832093	-0.0325232	0.0551978	-0.0496144	0.0263343	-0.0125847	
0.0171831	-0.0224167	-0.000832712	0.0103919	-0.00046746	-0.030981	0.0625387	-0.035021	-0.0265823	0.0571214	-0.0403736	-0.00131522	0.0386459	-0.0592449	0.0343387	0.0371944	-0.132278	0.248502	0.683947	0.261596	-0.14556	0.036246	0.0247258	-0.042135	0.0129003	
-0.0105778	0.0233375	-0.000822625	-0.044281	0.0398894	0.0263514	-0.0749598	0.0471343	0.0273151	-0.0585291	0.0344193	0.00338314	-0.0375318	0.0395335	-0.020163	0.00284561	0.0343197	-0.114892	0.23669	0.688049	0.247899	-0.123971	0.0354307	-0.0111363	-0.00160943	
0.0091171	-0.00247857	-0.0390109	0.07329	-0.0604783	0.00397822	0.048987	-0.0437128	-0.0105554	0.0458404	-0.0125291	-0.0339412	0.0154791	0.0283793	-0.0290081	-0.0177803	0.0578169	-0.0147409	-0.115697	0.259254	0.673329	0.274225	-0.175425	0.0758388	-0.0220525	
0.0161774	-0.0324367	0.00998328	0.0249026	-0.018497	-0.0240292	0.0490666	-0.0202001	-0.0243663	0.0366428	-0.0265462	0.00204997	0.0334412	-0.0415688	0.00626512	0.0351354	-0.0478865	0.0276337	0.0252677	-0.121747	0.250879	0.669242	0.273845	-0.163283	0.0481539	
-0.0246056	0.0331858	0.00830601	-0.0424021	0.0290696	0.0291788	-0.067718	0.0450449	0.0175709	-0.0663616	0.047563	0.0160162	-0.0511735	0.0402011	-0.0068512	-0.0231774	0.0374253	-0.0432051	0.0273111	0.0427669	-0.157819	0.256025	0.716999	0.191622	-0.0668483	
0.0220569	-0.0196541	-0.0266133	0.0432275	-0.0229802	-0.0133031	0.0482115	-0.0437814	-0.0100036	0.0579636	-0.0364249	-0.0221555	0.0397909	-0.0135224	-0.00719339	0.00835232	-0.0102725	0.0228488	-0.0232065	-0.0107572	0.0654077	-0.127836	0.16119	0.852881	0.0538989	
-0.0103629	0.00540107	0.0192354	-0.0166296	-0.000172796	0.00260153	-0.0172041	0.0299299	0.000576281	-0.0257375	0.013969	0.0126085	-0.0222712	0.00254551	0.00599862	0.00698855	0.00069186	-0.0145718	0.010756	-0.00625858	-0.00919955	0.0286411	-0.0529393	0.0646228	0.958905	

# The covariance matrix without considering bias from the input model (Cov^{Wiener}) of the unfolded [Total] antineutrino energy spectrum based on Wiener-SVD method. 
# A reminder that the content in the antineutrino energy spectrum has been divided by the bin width. 
4.95036e-90	1.75427e-91	1.33963e-90	8.36329e-91	1.0164e-90	6.34001e-91	4.76423e-91	6.34612e-91	3.10527e-91	3.27785e-91	3.17952e-91	2.74207e-91	3.0305e-91	2.08668e-91	3.15581e-91	2.77698e-91	5.35847e-92	1.61901e-91	2.31437e-91	-3.76335e-92	8.02732e-92	1.16483e-91	-1.89158e-91	1.6123e-91	-1.28574e-92	
1.75427e-91	2.52564e-90	1.57209e-90	1.97473e-90	1.55508e-90	1.47005e-90	1.34594e-90	1.17384e-90	1.26369e-90	1.09711e-90	1.04805e-90	9.95715e-91	8.97513e-91	1.05569e-90	9.4422e-91	6.61338e-91	6.81147e-91	6.23416e-91	4.24944e-91	4.58739e-91	3.14425e-91	1.29255e-91	2.14449e-91	4.99226e-92	2.02418e-92	
1.33963e-90	1.57209e-90	2.23202e-90	2.17859e-90	2.34555e-90	2.42109e-90	2.40019e-90	2.32568e-90	2.22441e-90	2.18015e-90	1.95557e-90	1.65245e-90	1.61335e-90	1.58549e-90	1.36122e-90	1.17948e-90	1.04241e-90	8.40416e-91	6.93972e-91	5.72053e-91	4.22299e-91	3.16566e-91	2.17725e-91	1.33888e-91	3.2697e-92	
8.36329e-91	1.97473e-90	2.17859e-90	3.09692e-90	2.90649e-90	3.19657e-90	3.21417e-90	3.17018e-90	3.20273e-90	2.80991e-90	2.64341e-90	2.50607e-90	2.09142e-90	2.05196e-90	1.98397e-90	1.53495e-90	1.35079e-90	1.25687e-90	8.98127e-91	7.25685e-91	6.37801e-91	4.23173e-91	2.78825e-91	2.07045e-91	4.2657e-92	
1.0164e-90	1.55508e-90	2.34555e-90	2.90649e-90	3.70489e-90	3.64986e-90	3.89961e-90	3.97538e-90	3.69262e-90	3.65978e-90	3.31846e-90	2.78817e-90	2.68886e-90	2.48627e-90	2.11393e-90	1.97012e-90	1.68351e-90	1.2741e-90	1.09398e-90	8.89582e-91	6.41564e-91	5.14841e-91	3.53666e-91	2.08157e-91	5.21909e-92	
6.34001e-91	1.47005e-90	2.42109e-90	3.19657e-90	3.64986e-90	4.63779e-90	4.46999e-90	4.3639e-90	4.59768e-90	4.16142e-90	3.77552e-90	3.48764e-90	2.98681e-90	2.81573e-90	2.61782e-90	2.15822e-90	1.9089e-90	1.58661e-90	1.16716e-90	1.00433e-90	7.81854e-91	5.51621e-91	4.15558e-91	2.37074e-91	5.88536e-92	
4.76423e-91	1.34594e-90	2.40019e-90	3.21417e-90	3.89961e-90	4.46999e-90	4.99669e-90	4.89164e-90	4.63832e-90	4.55915e-90	4.16239e-90	3.63441e-90	3.30709e-90	3.01362e-90	2.75228e-90	2.41432e-90	1.97186e-90	1.6916e-90	1.35221e-90	9.48258e-91	8.58383e-91	6.63931e-91	3.21335e-91	3.23158e-91	5.80693e-92	
6.34612e-91	1.17384e-90	2.32568e-90	3.17018e-90	3.97538e-90	4.3639e-90	4.89164e-90	5.17021e-90	4.81793e-90	4.54482e-90	4.29846e-90	3.7424e-90	3.37422e-90	3.16821e-90	2.75371e-90	2.43327e-90	2.16088e-90	1.66288e-90	1.31882e-90	1.1209e-90	7.9725e-91	6.20323e-91	4.6201e-91	2.17823e-91	6.55112e-92	
3.10527e-91	1.26369e-90	2.22441e-90	3.20273e-90	3.69262e-90	4.59768e-90	4.63832e-90	4.81793e-90	5.15644e-90	4.59796e-90	4.08104e-90	3.88045e-90	3.41073e-90	3.06961e-90	2.84922e-90	2.45819e-90	2.10718e-90	1.71639e-90	1.31576e-90	1.09507e-90	8.3315e-91	6.03068e-91	4.28775e-91	2.48906e-91	6.0251e-92	
3.27785e-91	1.09711e-90	2.18015e-90	2.80991e-90	3.65978e-90	4.16142e-90	4.55915e-90	4.54482e-90	4.59796e-90	4.68395e-90	4.09143e-90	3.4865e-90	3.30188e-90	2.97974e-90	2.67747e-90	2.41984e-90	1.94456e-90	1.61456e-90	1.32018e-90	9.21832e-91	8.24048e-91	6.13371e-91	2.78773e-91	3.27827e-91	4.87654e-92	
3.17952e-91	1.04805e-90	1.95557e-90	2.64341e-90	3.31846e-90	3.77552e-90	4.16239e-90	4.29846e-90	4.08104e-90	4.09143e-90	4.02311e-90	3.31443e-90	2.86097e-90	2.88592e-90	2.52056e-90	2.09156e-90	1.93185e-90	1.51194e-90	1.11982e-90	1.00322e-90	7.13787e-91	4.94299e-91	4.15557e-91	1.80685e-91	5.30985e-92	
2.74207e-91	9.95715e-91	1.65245e-90	2.50607e-90	2.78817e-90	3.48764e-90	3.63441e-90	3.7424e-90	3.88045e-90	3.4865e-90	3.31443e-90	3.27431e-90	2.76657e-90	2.3996e-90	2.29621e-90	2.00298e-90	1.67232e-90	1.39928e-90	1.11066e-90	8.72314e-91	6.49032e-91	5.07168e-91	3.42526e-91	1.72667e-91	4.78579e-92	
3.0305e-91	8.97513e-91	1.61335e-90	2.09142e-90	2.68886e-90	2.98681e-90	3.30709e-90	3.37422e-90	3.41073e-90	3.30188e-90	2.86097e-90	2.76657e-90	2.74695e-90	2.22456e-90	1.94379e-90	1.90057e-90	1.50525e-90	1.23081e-90	1.07403e-90	7.23621e-91	6.14098e-91	4.99652e-91	2.15187e-91	2.30457e-91	3.70228e-92	
2.08668e-91	1.05569e-90	1.58549e-90	2.05196e-90	2.48627e-90	2.81573e-90	3.01362e-90	3.16821e-90	3.06961e-90	2.97974e-90	2.88592e-90	2.3996e-90	2.22456e-90	2.38228e-90	1.92618e-90	1.48784e-90	1.53018e-90	1.20149e-90	8.11157e-91	8.17383e-91	5.72e-91	3.34684e-91	3.45898e-91	1.29003e-91	3.86911e-92	
3.15581e-91	9.4422e-91	1.36122e-90	1.98397e-90	2.11393e-90	2.61782e-90	2.75228e-90	2.75371e-90	2.84922e-90	2.67747e-90	2.52056e-90	2.29621e-90	1.94379e-90	1.92618e-90	1.89918e-90	1.49035e-90	1.19229e-90	1.08187e-90	8.5134e-91	6.36846e-91	5.05925e-91	3.74082e-91	2.36939e-91	1.49743e-91	3.3987e-92	
2.77698e-91	6.61338e-91	1.17948e-90	1.53495e-90	1.97012e-90	2.15822e-90	2.41432e-90	2.43327e-90	2.45819e-90	2.41984e-90	2.09156e-90	2.00298e-90	1.90057e-90	1.48784e-90	1.49035e-90	1.5371e-90	1.04547e-90	8.23326e-91	8.31142e-91	5.20571e-91	4.1285e-91	3.86814e-91	1.52857e-91	1.58367e-91	2.89214e-92	
5.35847e-92	6.81147e-91	1.04241e-90	1.35079e-90	1.68351e-90	1.9089e-90	1.97186e-90	2.16088e-90	2.10718e-90	1.94456e-90	1.93185e-90	1.67232e-90	1.50525e-90	1.53018e-90	1.19229e-90	1.04547e-90	1.18984e-90	8.01608e-91	4.76973e-91	6.12564e-91	3.95248e-91	2.0238e-91	2.77089e-91	6.59896e-92	2.86773e-92	
1.61901e-91	6.23416e-91	8.40416e-91	1.25687e-90	1.2741e-90	1.58661e-90	1.6916e-90	1.66288e-90	1.71639e-90	1.61456e-90	1.51194e-90	1.39928e-90	1.23081e-90	1.20149e-90	1.08187e-90	8.23326e-91	8.01608e-91	7.99397e-91	5.16991e-91	3.47478e-91	3.64551e-91	2.50241e-91	1.19673e-91	1.22296e-91	2.0207e-92	
2.31437e-91	4.24944e-91	6.93972e-91	8.98127e-91	1.09398e-90	1.16716e-90	1.35221e-90	1.31882e-90	1.31576e-90	1.32018e-90	1.11982e-90	1.11066e-90	1.07403e-90	8.11157e-91	8.5134e-91	8.31142e-91	4.76973e-91	5.16991e-91	6.13858e-91	2.6532e-91	1.888e-91	2.75996e-91	9.11023e-92	7.42813e-92	1.9743e-92	
-3.76335e-92	4.58739e-91	5.72053e-91	7.25685e-91	8.89582e-91	1.00433e-90	9.48258e-91	1.1209e-90	1.09507e-90	9.21832e-91	1.00322e-90	8.72314e-91	7.23621e-91	8.17383e-91	6.36846e-91	5.20571e-91	6.12564e-91	3.47478e-91	2.6532e-91	4.60094e-91	1.70147e-91	5.8605e-92	2.33258e-91	-1.30898e-92	1.94503e-92	
8.02732e-92	3.14425e-91	4.22299e-91	6.37801e-91	6.41564e-91	7.81854e-91	8.58383e-91	7.9725e-91	8.3315e-91	8.24048e-91	7.13787e-91	6.49032e-91	6.14098e-91	5.72e-91	5.05925e-91	4.1285e-91	3.95248e-91	3.64551e-91	1.888e-91	1.70147e-91	2.84611e-91	1.15051e-91	-1.19907e-92	1.3162e-91	7.46591e-93	
1.16483e-91	1.29255e-91	3.16566e-91	4.23173e-91	5.14841e-91	5.51621e-91	6.63931e-91	6.20323e-91	6.03068e-91	6.13371e-91	4.94299e-91	5.07168e-91	4.99652e-91	3.34684e-91	3.74082e-91	3.86814e-91	2.0238e-91	2.50241e-91	2.75996e-91	5.8605e-92	1.15051e-91	2.0946e-91	2.62927e-92	2.09668e-92	1.55829e-92	
-1.89158e-91	2.14449e-91	2.17725e-91	2.78825e-91	3.53666e-91	4.15558e-91	3.21335e-91	4.6201e-91	4.28775e-91	2.78773e-91	4.15557e-91	3.42526e-91	2.15187e-91	3.45898e-91	2.36939e-91	1.52857e-91	2.77089e-91	1.19673e-91	9.11023e-92	2.33258e-91	-1.19907e-92	2.62927e-92	2.21338e-91	-8.8829e-92	1.32347e-92	
1.6123e-91	4.99226e-92	1.33888e-91	2.07045e-91	2.08157e-91	2.37074e-91	3.23158e-91	2.17823e-91	2.48906e-91	3.27827e-91	1.80685e-91	1.72667e-91	2.30457e-91	1.29003e-91	1.49743e-91	1.58367e-91	6.59896e-92	1.22296e-91	7.42813e-92	-1.30898e-92	1.3162e-91	2.09668e-92	-8.8829e-92	1.64154e-91	-7.38966e-93	
-1.28574e-92	2.02418e-92	3.2697e-92	4.2657e-92	5.21909e-92	5.88536e-92	5.80693e-92	6.55112e-92	6.0251e-92	4.87654e-92	5.30985e-92	4.78579e-92	3.70228e-92	3.86911e-92	3.3987e-92	2.89214e-92	2.86773e-92	2.0207e-92	1.9743e-92	1.94503e-92	7.46591e-93	1.55829e-92	1.32347e-92	-7.38966e-93	4.52405e-93	


